Besov regularity of random wavelet series

We study the Besov regularity of wavelet series on $\mathbb{R}^d$ with randomly chosen coefficients. More precisely, each coefficient is a product of a random factor and a parameterized deterministic factor (decaying with the scale $j$ and the norm of the shift $m$). Compared to the literature, we impose relatively mild conditions on the moments of the random variables in order to characterize the almost sure convergence of the wavelet series in Besov spaces $B^s_{p,q}(\mathbb{R}^d)$ and the finiteness of the moments as well as of the moment generating function of the Besov norm. In most cases, we achieve a complete characterization, i.e., the derived conditions are both necessary and sufficient.

==> bernoulli00.csv <==
-25.0000000,-0.0421175
-24.9499499,-0.6461548
-24.8998999,-0.0309418
-24.8498498,-0.0260738
-24.7997998,-0.0076350
-24.7497497,-0.0067505
-24.6996997,0.0358420
-24.6496496,0.0289602
-24.5995996,0.0422443
-24.5495495,0.0003851
-24.4994995,-0.0725399
-24.4494494,-0.0277066
-24.3993994,-0.0480102
-24.3493493,0.0074853
-24.2992993,0.2575856
-24.2492492,0.0804577
-24.1991992,0.0531403
-24.1491491,-0.0222217
-24.0990991,0.2231624
-24.0490490,-0.0917980
-23.9989990,0.1083001
-23.9489489,0.1525584
-23.8988989,-0.2684628
-23.8488488,-0.9645368
-23.7987988,0.2472957
-23.7487487,0.2837778
-23.6986987,-0.4263975
-23.6486486,0.2536944
-23.5985986,-0.0116403
-23.5485485,0.1101979
-23.4984985,0.0043515
-23.4484484,-0.0358329
-23.3983984,-0.1275003
-23.3483483,0.0261037
-23.2982983,0.0257995
-23.2482482,-0.0709855
-23.1981982,-0.0888711
-23.1481481,-0.2918082
-23.0980981,0.0006258
-23.0480480,-0.0096928
-22.9979980,0.0115068
-22.9479479,0.0717837
-22.8978979,-0.0793764
-22.8478478,-0.0034462
-22.7977978,0.0695402
-22.7477477,-0.0383249
-22.6976977,0.1698120
-22.6476476,0.0719491
-22.5975976,0.0175154
-22.5475475,-0.1531747
-22.4974975,-0.0404847
-22.4474474,0.1518395
-22.3973974,-0.2083449
-22.3473473,0.0874610
-22.2972973,0.1884389
-22.2472472,-0.0046827
-22.1971972,0.0214038
-22.1471471,-0.0390866
-22.0970971,0.0461792
-22.0470470,-0.1815923
-21.9969970,-0.1213149
-21.9469469,0.0007611
-21.8968969,0.0822075
-21.8468468,-0.0479012
-21.7967968,-0.0167463
-21.7467467,0.2188776
-21.6966967,0.0375908
-21.6466466,-0.0006803
-21.5965966,-0.0005531
-21.5465465,0.1973853
-21.4964965,-0.0058024
-21.4464464,0.0598357
-21.3963964,-0.0041312
-21.3463463,0.0420981
-21.2962963,-0.0202846
-21.2462462,0.0862439
-21.1961962,-0.0622310
-21.1461461,0.3372952
-21.0960961,-0.0153328
-21.0460460,0.0547504
-20.9959960,0.0047956
-20.9459459,0.0087511
-20.8958959,-0.0058676
-20.8458458,0.0398545
-20.7957958,-0.0450181
-20.7457457,0.0135709
-20.6956957,0.0331483
-20.6456456,0.0046856
-20.5955956,-0.0523763
-20.5455455,-0.0624984
-20.4954955,0.0638621
-20.4454454,0.0582417
-20.3953954,-0.1271245
-20.3453453,0.0358662
-20.2952953,0.0910410
-20.2452452,-0.0422622
-20.1951952,0.0187812
-20.1451451,0.0080154
-20.0950951,-0.0980025
-20.0450450,-0.1037247
-19.9949950,0.0194305
-19.9449449,0.0426867
-19.8948949,0.0400910
-19.8448448,-0.0131643
-19.7947948,-0.0299722
-19.7447447,0.0161662
-19.6946947,-0.1938050
-19.6446446,-0.0083494
-19.5945946,0.0493615
-19.5445445,-0.0532543
-19.4944945,-0.0152149
-19.4444444,0.1746012
-19.3943944,-0.0019166
-19.3443443,0.0432845
-19.2942943,-0.0694349
-19.2442442,-0.2238439
-19.1941942,0.0900070
-19.1441441,-0.0494718
-19.0940941,0.0154445
-19.0440440,-0.0032815
-18.9939940,0.0004034
-18.9439439,0.1901251
-18.8938939,0.0649203
-18.8438438,-0.0102813
-18.7937938,0.1560958
-18.7437437,0.0034469
-18.6936937,0.0522466
-18.6436436,-0.0108257
-18.5935936,-0.1528276
-18.5435435,0.1361701
-18.4934935,0.0130054
-18.4434434,0.0321826
-18.3933934,0.0041670
-18.3433433,-0.0497600
-18.2932933,0.0140494
-18.2432432,-0.0878369
-18.1931932,-0.3033389
-18.1431431,-0.0404682
-18.0930931,0.0852695
-18.0430430,0.0469829
-17.9929930,-0.0614160
-17.9429429,-0.1199206
-17.8928929,-0.0647610
-17.8428428,0.1039244
-17.7927928,-0.1090167
-17.7427427,-0.1195009
-17.6926927,0.3508099
-17.6426426,-0.1242233
-17.5925926,0.0660658
-17.5425425,-0.0550898
-17.4924925,0.5893382
-17.4424424,-0.0822424
-17.3923924,-0.0174460
-17.3423423,-0.0203654
-17.2922923,-0.1575038
-17.2422422,0.0322852
-17.1921922,0.0549782
-17.1421421,-0.0036183
-17.0920921,0.0424990
-17.0420420,0.0356431
-16.9919920,-0.3811164
-16.9419419,0.0233061
-16.8918919,-0.0037811
-16.8418418,0.0373891
-16.7917918,-0.0002330
-16.7417417,0.1930508
-16.6916917,0.0617931
-16.6416416,-0.1934167
-16.5915916,0.0102085
-16.5415415,-0.0009274
-16.4914915,-0.1001699
-16.4414414,-0.0062438
-16.3913914,-0.0037608
-16.3413413,0.0624295
-16.2912913,0.2523954
-16.2412412,-0.0078804
-16.1911912,-0.1203209
-16.1411411,0.0176844
-16.0910911,-0.0365948
-16.0410410,-0.0729815
-15.9909910,0.0059732
-15.9409409,-0.0587133
-15.8908909,0.0400846
-15.8408408,-0.0570947
-15.7907908,-0.0234579
-15.7407407,0.0219710
-15.6906907,0.0334585
-15.6406406,0.0152104
-15.5905906,0.0144397
-15.5405405,0.0054572
-15.4904905,-0.0125273
-15.4404404,-0.0254729
-15.3903904,-0.1171764
-15.3403403,-0.0268041
-15.2902903,-0.0350898
-15.2402402,0.1567385
-15.1901902,-0.0010672
-15.1401401,0.0708101
-15.0900901,-0.2447253
-15.0400400,0.1120580
-14.9899900,-0.0972166
-14.9399399,-0.2867304
-14.8898899,-0.0402852
-14.8398398,0.0611510
-14.7897898,-0.0068846
-14.7397397,-0.1145178
-14.6896897,-0.3611829
-14.6396396,-0.1363196
-14.5895896,0.1091930
-14.5395395,0.0982044
-14.4894895,-0.1398590
-14.4394394,0.1136537
-14.3893894,-0.1064378
-14.3393393,-0.0114103
-14.2892893,0.1361589
-14.2392392,-0.1335512
-14.1891892,0.1182328
-14.1391391,0.0032938
-14.0890891,0.0688890
-14.0390390,0.0105626
-13.9889890,0.0350222
-13.9389389,-0.0785673
-13.8888889,0.1906613
-13.8388388,0.1280727
-13.7887888,0.0839972
-13.7387387,-0.0755489
-13.6886887,-0.0016595
-13.6386386,0.3182439
-13.5885886,-0.0571730
-13.5385385,0.1630851
-13.4884885,-0.1822342
-13.4384384,0.2594576
-13.3883884,0.0844643
-13.3383383,-0.0471076
-13.2882883,-0.2300002
-13.2382382,0.1193711
-13.1881882,-0.2791114
-13.1381381,-0.0150619
-13.0880881,-0.2782768
-13.0380380,0.3332038
-12.9879880,-0.0439768
-12.9379379,0.0812494
-12.8878879,-0.2592103
-12.8378378,0.1778008
-12.7877878,0.2231535
-12.7377377,-0.2195776
-12.6876877,-0.0130519
-12.6376376,-0.1402643
-12.5875876,-0.1197737
-12.5375375,-0.3535873
-12.4874875,-0.3096929
-12.4374374,-0.2458744
-12.3873874,-0.0327337
-12.3373373,-0.0944166
-12.2872873,-0.0614205
-12.2372372,0.0740780
-12.1871872,0.0783211
-12.1371371,0.0369323
-12.0870871,0.1907826
-12.0370370,0.2461707
-11.9869870,0.1596034
-11.9369369,0.0981803
-11.8868869,-0.1742326
-11.8368368,-0.4261693
-11.7867868,-0.3972474
-11.7367367,0.2324712
-11.6866867,-0.2487338
-11.6366366,-0.0251965
-11.5865866,0.8902266
-11.5365365,0.0563450
-11.4864865,0.2215603
-11.4364364,0.7330375
-11.3863864,0.0216380
-11.3363363,0.6085134
-11.2862863,0.1493577
-11.2362362,-0.1541664
-11.1861862,-0.1984365
-11.1361361,-0.1487558
-11.0860861,-0.2447362
-11.0360360,-0.0373605
-10.9859860,0.0647943
-10.9359359,-0.0723782
-10.8858859,0.0257432
-10.8358358,-0.0944714
-10.7857858,-0.3967877
-10.7357357,-0.0907794
-10.6856857,-0.2081394
-10.6356356,-0.2486433
-10.5855856,-0.4541358
-10.5355355,-0.1157224
-10.4854855,-0.1710714
-10.4354354,-0.2272129
-10.3853854,-0.0877080
-10.3353353,0.0332893
-10.2852853,0.5829909
-10.2352352,0.2610567
-10.1851852,0.2437886
-10.1351351,0.3454784
-10.0850851,0.0347282
-10.0350350,0.5934322
-9.9849850,-0.3173817
-9.9349349,-0.2524398
-9.8848849,0.0412846
-9.8348348,-0.0513711
-9.7847848,-0.3702685
-9.7347347,-0.2331257
-9.6846847,-0.5404105
-9.6346346,-0.1446069
-9.5845846,-0.2886247
-9.5345345,-0.1317887
-9.4844845,-0.1891274
-9.4344344,-0.5282128
-9.3843844,0.3759681
-9.3343343,-0.0074585
-9.2842843,0.0772064
-9.2342342,-0.2454255
-9.1841842,0.0737783
-9.1341341,0.8351842
-9.0840841,0.0710739
-9.0340340,0.3391482
-8.9839840,-0.2156467
-8.9339339,0.2496988
-8.8838839,-0.6036189
-8.8338338,-0.3342898
-8.7837838,-0.3813827
-8.7337337,0.1530002
-8.6836837,-0.2664022
-8.6336336,-0.0701601
-8.5835836,-0.0564052
-8.5335335,-0.7867655
-8.4834835,0.2470712
-8.4334334,0.3054921
-8.3833834,-0.3863204
-8.3333333,0.3979623
-8.2832833,0.0462339
-8.2332332,0.1287125
-8.1831832,0.0357912
-8.1331331,0.0395715
-8.0830831,0.3991884
-8.0330330,0.0943275
-7.9829830,0.3025270
-7.9329329,0.4208339
-7.8828829,0.3363161
-7.8328328,0.0067672
-7.7827828,0.2165229
-7.7327327,0.1281670
-7.6826827,0.1530385
-7.6326326,0.0454802
-7.5825826,0.0298289
-7.5325325,-0.1137191
-7.4824825,0.3471224
-7.4324324,0.0501696
-7.3823824,0.0915303
-7.3323323,0.0690502
-7.2822823,-0.0049913
-7.2322322,0.9034869
-7.1821822,-0.0993853
-7.1321321,-0.1974141
-7.0820821,0.1821889
-7.0320320,-0.5796796
-6.9819820,0.0448698
-6.9319319,-0.0583474
-6.8818819,-0.3344587
-6.8318318,-0.1300327
-6.7817818,-0.4170199
-6.7317317,-0.1339555
-6.6816817,0.3292671
-6.6316316,0.2692960
-6.5815816,-0.3544496
-6.5315315,0.5011115
-6.4814815,-0.1529788
-6.4314314,-0.1313662
-6.3813814,0.2350961
-6.3313313,0.5317614
-6.2812813,-0.0868853
-6.2312312,0.0116995
-6.1811812,0.2593353
-6.1311311,-0.1514240
-6.0810811,0.2891432
-6.0310310,0.0527556
-5.9809810,0.6417914
-5.9309309,-0.4957056
-5.8808809,-0.3846955
-5.8308308,-0.4821942
-5.7807808,0.5562981
-5.7307307,0.1167522
-5.6806807,-0.4508341
-5.6306306,0.0660093
-5.5805806,0.1178887
-5.5305305,0.3690933
-5.4804805,-0.2670766
-5.4304304,-0.3625351
-5.3803804,-0.2599814
-5.3303303,-0.0749067
-5.2802803,-0.1206361
-5.2302302,-0.2676801
-5.1801802,-0.6158979
-5.1301301,-0.0394507
-5.0800801,0.5018427
-5.0300300,0.2843020
-4.9799800,0.4944028
-4.9299299,0.4667203
-4.8798799,0.3357436
-4.8298298,0.2888943
-4.7797798,0.4017354
-4.7297297,-0.3149178
-4.6796797,-0.6066338
-4.6296296,-0.2741275
-4.5795796,-0.1680755
-4.5295295,-0.1344261
-4.4794795,1.1913097
-4.4294294,1.6920401
-4.3793794,0.4495865
-4.3293293,-0.4230024
-4.2792793,-0.6119505
-4.2292292,-0.5332103
-4.1791792,1.3431520
-4.1291291,0.0379456
-4.0790791,-0.1048797
-4.0290290,-0.0353206
-3.9789790,0.0938151
-3.9289289,0.6956637
-3.8788789,0.4271176
-3.8288288,-0.1558521
-3.7787788,-0.5011759
-3.7287287,-0.1449587
-3.6786787,-0.3664050
-3.6286286,-1.1597587
-3.5785786,0.7917824
-3.5285285,0.8732323
-3.4784785,0.4127609
-3.4284284,-0.2384532
-3.3783784,-0.3240758
-3.3283283,-0.2147993
-3.2782783,0.4500526
-3.2282282,-0.0361639
-3.1781782,0.0490255
-3.1281281,0.3361197
-3.0780781,-1.2989362
-3.0280280,1.8218798
-2.9779780,-0.4112572
-2.9279279,-0.9611857
-2.8778779,-1.0253306
-2.8278278,-0.2907416
-2.7777778,0.0039923
-2.7277277,0.0431482
-2.6776777,0.8142865
-2.6276276,0.4172020
-2.5775776,0.1302352
-2.5275275,-0.2863197
-2.4774775,3.1480434
-2.4274274,0.6212611
-2.3773774,-0.1981073
-2.3273273,0.5640397
-2.2772773,-1.3767374
-2.2272272,-0.1381641
-2.1771772,0.1134706
-2.1271271,0.3035095
-2.0770771,-1.9035966
-2.0270270,1.1075724
-1.9769770,-0.9006059
-1.9269269,-0.1315404
-1.8768769,-0.5873042
-1.8268268,1.0051739
-1.7767768,0.0023226
-1.7267267,-2.4953427
-1.6766767,-1.1410197
-1.6266266,0.2459317
-1.5765766,1.1890050
-1.5265265,-0.8844235
-1.4764765,-0.2116295
-1.4264264,-0.5221208
-1.3763764,-0.7458704
-1.3263263,1.0956562
-1.2762763,0.8102950
-1.2262262,-0.5456862
-1.1761762,-1.1009305
-1.1261261,-0.0063724
-1.0760761,0.0287370
-1.0260260,-0.3857126
-0.9759760,-0.2733940
-0.9259259,0.6482385
-0.8758759,2.4796755
-0.8258258,-0.7799777
-0.7757758,1.6635925
-0.7257257,1.6745365
-0.6756757,-1.0645884
-0.6256256,2.7818869
-0.5755756,-0.1858148
-0.5255255,1.0986756
-0.4754755,1.9648493
-0.4254254,-0.5067206
-0.3753754,-1.6154271
-0.3253253,1.0373426
-0.2752753,-0.5764628
-0.2252252,-0.2261531
-0.1751752,0.3936645
-0.1251251,0.3525189
-0.0750751,-3.5448124
-0.0250250,5.6497704
0.0250250,-1.5198643
0.0750751,-0.5690208
0.1251251,1.2771088
0.1751752,-0.3513419
0.2252252,-2.0025904
0.2752753,-2.7665411
0.3253253,-1.3973123
0.3753754,3.8146775
0.4254254,0.3724928
0.4754755,1.1632382
0.5255255,-0.9092667
0.5755756,-0.6542213
0.6256256,3.2930236
0.6756757,-0.2829961
0.7257257,0.1549996
0.7757758,-0.0796865
0.8258258,-2.7939747
0.8758759,2.1798557
0.9259259,-0.2161890
0.9759760,0.1351885
1.0260260,1.2670452
1.0760761,0.6776095
1.1261261,-0.0683029
1.1761762,2.1653230
1.2262262,-2.8874550
1.2762763,-0.2953388
1.3263263,1.7940042
1.3763764,0.5152317
1.4264264,1.1319970
1.4764765,-3.2577956
1.5265265,1.4534430
1.5765766,0.3222987
1.6266266,0.6146787
1.6766767,-0.5381032
1.7267267,-0.9314765
1.7767768,0.6124351
1.8268268,-1.6072688
1.8768769,-0.8605060
1.9269269,-0.8647851
1.9769770,-0.5257895
2.0270270,-1.5221827
2.0770771,1.1340026
2.1271271,-0.1642579
2.1771772,-1.2300928
2.2272272,-0.6141502
2.2772773,-0.4050916
2.3273273,-0.0722223
2.3773774,-0.2572373
2.4274274,-0.1305862
2.4774775,0.2740017
2.5275275,0.1114274
2.5775776,-0.1563274
2.6276276,0.4460486
2.6776777,-0.4720935
2.7277277,-0.1249699
2.7777778,0.7549541
2.8278278,0.6019235
2.8778779,-0.6025660
2.9279279,-0.9410701
2.9779780,-0.6941595
3.0280280,-0.5814916
3.0780781,0.0045458
3.1281281,0.3468830
3.1781782,-0.3190493
3.2282282,-0.6243941
3.2782783,-2.1883857
3.3283283,-1.2573576
3.3783784,-0.8418049
3.4284284,0.4814210
3.4784785,-0.3941199
3.5285285,-0.2377023
3.5785786,-0.2380519
3.6286286,0.1342967
3.6786787,0.4298027
3.7287287,0.7148503
3.7787788,-0.8009652
3.8288288,0.0847752
3.8788789,0.8396704
3.9289289,-1.0326895
3.9789790,-0.0219739
4.0290290,-0.7786606
4.0790791,-0.7751654
4.1291291,0.7780449
4.1791792,0.0836573
4.2292292,-0.3888557
4.2792793,1.5649309
4.3293293,0.9322087
4.3793794,0.9710896
4.4294294,0.8877567
4.4794795,0.7335254
4.5295295,0.6135643
4.5795796,0.6956661
4.6296296,0.2801728
4.6796797,-0.0014944
4.7297297,0.4260460
4.7797798,-0.5591717
4.8298298,-1.3067057
4.8798799,-0.5120648
4.9299299,0.5748778
4.9799800,-0.2234026
5.0300300,0.9239747
5.0800801,-0.3871790
5.1301301,0.6498586
5.1801802,-1.1580251
5.2302302,-1.1768609
5.2802803,-2.2123996
5.3303303,0.0965992
5.3803804,0.3807464
5.4304304,-0.4594484
5.4804805,-0.6024298
5.5305305,-0.1464507
5.5805806,0.0566584
5.6306306,0.0107484
5.6806807,-0.6239221
5.7307307,-0.3122031
5.7807808,0.5309621
5.8308308,0.2949974
5.8808809,0.4816757
5.9309309,0.8297989
5.9809810,0.6249256
6.0310310,0.9281396
6.0810811,1.2135093
6.1311311,0.4384091
6.1811812,0.3948417
6.2312312,1.3469707
6.2812813,0.7443223
6.3313313,0.7951392
6.3813814,0.0564898
6.4314314,0.2847954
6.4814815,0.8576756
6.5315315,-0.3903870
6.5815816,-0.4116238
6.6316316,-1.1415263
6.6816817,-1.1423684
6.7317317,-0.5573810
6.7817818,-0.7931417
6.8318318,-1.2579214
6.8818819,-1.3024208
6.9319319,-1.3288532
6.9819820,-0.6507987
7.0320320,0.3721664
7.0820821,2.0435012
7.1321321,0.6251354
7.1821822,-0.7365419
7.2322322,-0.6704347
7.2822823,0.2505066
7.3323323,1.3261708
7.3823824,0.7444042
7.4324324,-0.1377012
7.4824825,-0.1173091
7.5325325,0.4673256
7.5825826,0.2808086
7.6326326,-0.2663003
7.6826827,-1.1962121
7.7327327,-1.4074526
7.7827828,-0.7895467
7.8328328,-0.5561288
7.8828829,-0.5845808
7.9329329,-0.5779505
7.9829830,-0.6318882
8.0330330,-0.3192526
8.0830831,0.6267186
8.1331331,0.8842951
8.1831832,1.0899791
8.2332332,1.2987619
8.2832833,1.3608490
8.3333333,1.5166597
8.3833834,1.3137178
8.4334334,0.8959530
8.4834835,0.6771522
8.5335335,0.2175599
8.5835836,-0.3922171
8.6336336,-0.6652441
8.6836837,-0.8917535
8.7337337,-1.4992491
8.7837838,-1.9324884
8.8338338,-1.4070348
8.8838839,-1.5419465
8.9339339,-1.4012037
8.9839840,-1.1085210
9.0340340,-0.3310948
9.0840841,-0.4685447
9.1341341,-0.6797685
9.1841842,0.5026815
9.2342342,1.2418544
9.2842843,1.3861495
9.3343343,1.4713746
9.3843844,2.1685143
9.4344344,1.4933876
9.4844845,1.0932181
9.5345345,0.8863557
9.5845846,-0.6469322
9.6346346,-0.5768153
9.6846847,-0.2482293
9.7347347,-0.5138138
9.7847848,-0.9401727
9.8348348,-0.8593140
9.8848849,-1.1195463
9.9349349,-1.2792689
9.9849850,-0.7630277
10.0350350,-0.6193044
10.0850851,0.0005595
10.1351351,-0.6659218
10.1851852,0.2131865
10.2352352,1.2191369
10.2852853,0.5396574
10.3353353,0.8629183
10.3853854,0.6364462
10.4354354,0.7623067
10.4854855,0.5775356
10.5355355,0.3450096
10.5855856,0.1198179
10.6356356,-0.0436578
10.6856857,-0.1636260
10.7357357,0.0080397
10.7857858,0.1555033
10.8358358,0.0351871
10.8858859,-0.3108192
10.9359359,-0.4356625
10.9859860,-0.8819058
11.0360360,-0.8713475
11.0860861,-0.6523910
11.1361361,-0.1566645
11.1861862,0.3329709
11.2362362,0.4427387
11.2862863,0.0231775
11.3363363,-0.5468537
11.3863864,-0.6289920
11.4364364,0.0187743
11.4864865,0.3884295
11.5365365,-0.3528006
11.5865866,-0.4290909
11.6366366,-0.6049152
11.6866867,-0.0579610
11.7367367,-0.2843219
11.7867868,-0.1036769
11.8368368,-0.3796931
11.8868869,-0.0611898
11.9369369,0.0364858
11.9869870,0.0988676
12.0370370,0.3354007
12.0870871,0.2291793
12.1371371,0.2899917
12.1871872,0.5782000
12.2372372,0.7189371
12.2872873,0.4466589
12.3373373,0.2319810
12.3873874,0.4186122
12.4374374,0.4763321
12.4874875,0.2447182
12.5375375,0.3235854
12.5875876,0.3343206
12.6376376,0.3217756
12.6876877,0.0460232
12.7377377,-0.0867813
12.7877878,-0.0867567
12.8378378,-0.1799459
12.8878879,-0.3504753
12.9379379,-0.3898009
12.9879880,-0.4072278
13.0380380,-0.5870372
13.0880881,-0.5275520
13.1381381,-0.5659428
13.1881882,-0.8299308
13.2382382,-0.6666778
13.2882883,-0.5594469
13.3383383,-0.8232114
13.3883884,-0.7771351
13.4384384,-0.6063559
13.4884885,-0.2970351
13.5385385,0.5889601
13.5885886,0.1546041
13.6386386,0.7098258
13.6886887,0.3200478
13.7387387,0.4012730
13.7887888,0.7590208
13.8388388,1.0004356
13.8888889,0.9415236
13.9389389,0.5674125
13.9889890,0.4285556
14.0390390,0.3854982
14.0890891,0.2035491
14.1391391,0.0916106
14.1891892,-0.1404891
14.2392392,-0.4645789
14.2892893,-0.8018873
14.3393393,-1.1061576
14.3893894,-0.4005372
14.4394394,-0.4104697
14.4894895,-1.4335501
14.5395395,-0.0936714
14.5895896,-0.7709037
14.6396396,-0.1521588
14.6896897,0.3865352
14.7397397,0.1879804
14.7897898,0.2548403
14.8398398,0.7493454
14.8898899,0.3539659
14.9399399,0.3513968
14.9899900,-0.2714349
15.0400400,0.0585707
15.0900901,0.1242307
15.1401401,0.0434593
15.1901902,-0.2105421
15.2402402,-0.1868282
15.2902903,-0.1629339
15.3403403,-0.1884138
15.3903904,-0.1144656
15.4404404,-0.1287019
15.4904905,-0.4314385
15.5405405,-0.0375254
15.5905906,-0.1410233
15.6406406,0.0460248
15.6906907,-0.0192439
15.7407407,0.0415528
15.7907908,0.0838527
15.8408408,0.0835365
15.8908909,0.1089544
15.9409409,-0.2554518
15.9909910,0.0354969
16.0410410,0.2472091
16.0910911,0.2193712
16.1411411,-0.2293954
16.1911912,-0.0650008
16.2412412,0.0514393
16.2912913,-0.3451840
16.3413413,0.0735198
16.3913914,0.1032771
16.4414414,-0.0093419
16.4914915,0.0789448
16.5415415,0.0918264
16.5915916,-0.0025558
16.6416416,-0.1714520
16.6916917,0.0133734
16.7417417,0.0089053
16.7917918,0.0091856
16.8418418,0.0192439
16.8918919,0.0019685
16.9419419,0.1440987
16.9919920,0.0122648
17.0420420,-0.0955886
17.0920921,-0.1011094
17.1421421,0.0224140
17.1921922,0.0512330
17.2422422,0.1278917
17.2922923,0.1310782
17.3423423,-0.1759851
17.3923924,-0.3036948
17.4424424,0.2340785
17.4924925,0.0195329
17.5425425,0.0061923
17.5925926,0.0028270
17.6426426,0.1129159
17.6926927,-0.1017375
17.7427427,-0.0118115
17.7927928,0.0999815
17.8428428,0.0814980
17.8928929,0.0083964
17.9429429,-0.0057821
17.9929930,-0.0525195
18.0430430,0.0510857
18.0930931,0.0010044
18.1431431,0.0832257
18.1931932,-0.1214336
18.2432432,0.0138759
18.2932933,-0.0090653
18.3433433,-0.0012794
18.3933934,-0.0073443
18.4434434,-0.0062752
18.4934935,-0.0171140
18.5435435,-0.0509935
18.5935936,0.0110288
18.6436436,-0.2331754
18.6936937,0.3660798
18.7437437,-0.0158831
18.7937938,-0.1991486
18.8438438,-0.2795127
18.8938939,0.0395366
18.9439439,-0.1398277
18.9939940,-0.2102714
19.0440440,-0.5722137
19.0940941,0.3150461
19.1441441,-0.1585183
19.1941942,-0.2475531
19.2442442,0.0619899
19.2942943,-0.1041733
19.3443443,0.1106188
19.3943944,0.0379308
19.4444444,0.0405034
19.4944945,-0.2292349
19.5445445,0.1228728
19.5945946,0.0512895
19.6446446,-0.2207136
19.6946947,-0.0691431
19.7447447,0.1458522
19.7947948,-0.0249680
19.8448448,-0.0169720
19.8948949,-0.0220998
19.9449449,0.0001221
19.9949950,-0.0109936
20.0450450,0.0060449
20.0950951,-0.0002025
20.1451451,-0.0051056
20.1951952,-0.0384829
20.2452452,0.0003023
20.2952953,-0.0065729
20.3453453,-0.0000904
20.3953954,-0.0039082
20.4454454,-0.0099421
20.4954955,0.0933184
20.5455455,0.1611513
20.5955956,-0.0452754
20.6456456,0.3135755
20.6956957,0.0245849
20.7457457,0.0031740
20.7957958,-0.1460507
20.8458458,-0.0127939
20.8958959,-0.0018762
20.9459459,0.0142783
20.9959960,-0.0521530
21.0460460,-0.0033381
21.0960961,0.0000505
21.1461461,0.1049305
21.1961962,-0.0146355
21.2462462,-0.0386649
21.2962963,0.0000000
21.3463463,-0.0722330
21.3963964,-0.0142305
21.4464464,0.0758537
21.4964965,-0.0769158
21.5465465,-0.0761681
21.5965966,-0.1198418
21.6466466,-0.0851004
21.6966967,0.3164948
21.7467467,-0.0416519
21.7967968,-0.0150356
21.8468468,-0.0608398
21.8968969,0.0192426
21.9469469,-0.0081969
21.9969970,-0.1646067
22.0470470,0.0498697
22.0970971,0.1484483
22.1471471,0.0111970
22.1971972,-0.0348645
22.2472472,-0.1565492
22.2972973,-0.0360182
22.3473473,-0.0044634
22.3973974,-0.1011248
22.4474474,-0.2170361
22.4974975,-0.0603945
22.5475475,-0.1459961
22.5975976,0.0294474
22.6476476,0.1158215
22.6976977,0.0013793
22.7477477,0.0012540
22.7977978,0.0015978
22.8478478,-0.0254811
22.8978979,-0.0016426
22.9479479,-0.0013571
22.9979980,-0.0035611
23.0480480,0.0317803
23.0980981,-0.0059291
23.1481481,-0.0040244
23.1981982,0.0029362
23.2482482,-0.0049232
23.2982983,0.0065219
23.3483483,0.0262489
23.3983984,0.0028752
23.4484484,-0.0846769
23.4984985,-0.1493963
23.5485485,-0.0079535
23.5985986,-0.0648666
23.6486486,-0.0217695
23.6986987,0.0067540
23.7487487,0.0202851
23.7987988,-0.0211065
23.8488488,0.0545444
23.8988989,0.0468497
23.9489489,-0.0223532
23.9989990,-0.0693020
24.0490490,0.0027780
24.0990991,-0.0570548
24.1491491,0.0333477
24.1991992,-0.0851181
24.2492492,0.0025997
24.2992993,-0.0985457
24.3493493,-0.1034412
24.3993994,-0.0250644
24.4494494,0.0984613
24.4994995,0.0424722
24.5495495,-0.0207012
24.5995996,-0.0269463
24.6496496,-0.0059541
24.6996997,0.0125127
24.7497497,0.0488940
24.7997998,-0.0785590
24.8498498,0.0743845
24.8998999,0.2215461
24.9499499,0.0217967
25.0000000,0.1676899


==> bernoulli01.csv <==
-25.0000000,0.0000000
-24.9499499,0.0000000
-24.8998999,0.0000000
-24.8498498,0.0000000
-24.7997998,0.0000000
-24.7497497,0.0000000
-24.6996997,0.0000000
-24.6496496,0.0000000
-24.5995996,0.0000000
-24.5495495,0.0000000
-24.4994995,0.0000000
-24.4494494,0.0000000
-24.3993994,0.0000000
-24.3493493,0.0000000
-24.2992993,0.0000000
-24.2492492,0.0000000
-24.1991992,0.0000000
-24.1491491,0.0000000
-24.0990991,0.0000000
-24.0490490,0.0000000
-23.9989990,0.0000000
-23.9489489,0.0000000
-23.8988989,0.0000000
-23.8488488,0.0000000
-23.7987988,0.0000000
-23.7487487,0.0000000
-23.6986987,0.0000000
-23.6486486,0.0000000
-23.5985986,0.0000000
-23.5485485,0.0000000
-23.4984985,-0.0000499
-23.4484484,-0.0000003
-23.3983984,0.0000000
-23.3483483,0.0119686
-23.2982983,0.0000000
-23.2482482,0.0000000
-23.1981982,0.0000000
-23.1481481,0.0000000
-23.0980981,0.0000000
-23.0480480,0.0000000
-22.9979980,0.0000000
-22.9479479,0.0000000
-22.8978979,0.0000000
-22.8478478,0.0000000
-22.7977978,0.0000000
-22.7477477,0.0000000
-22.6976977,0.0000000
-22.6476476,0.0000000
-22.5975976,0.0000000
-22.5475475,0.0000000
-22.4974975,0.0000000
-22.4474474,0.0000000
-22.3973974,0.0000000
-22.3473473,0.0000000
-22.2972973,0.0000000
-22.2472472,0.0000000
-22.1971972,0.0000000
-22.1471471,0.0000000
-22.0970971,0.0000000
-22.0470470,0.0000000
-21.9969970,0.0000000
-21.9469469,0.0000000
-21.8968969,0.0000000
-21.8468468,0.0000000
-21.7967968,0.0000000
-21.7467467,0.0000000
-21.6966967,0.0000000
-21.6466466,0.0000000
-21.5965966,0.0000000
-21.5465465,0.0000000
-21.4964965,0.0000000
-21.4464464,0.0000000
-21.3963964,0.0000000
-21.3463463,0.0000000
-21.2962963,0.0000000
-21.2462462,0.0818909
-21.1961962,0.0000000
-21.1461461,0.0000000
-21.0960961,0.0000000
-21.0460460,0.0000000
-20.9959960,0.0000000
-20.9459459,0.0000000
-20.8958959,0.0000000
-20.8458458,0.0000000
-20.7957958,0.0000000
-20.7457457,0.0000000
-20.6956957,0.0000000
-20.6456456,0.0000000
-20.5955956,0.0000000
-20.5455455,0.0000000
-20.4954955,0.0000000
-20.4454454,0.0000000
-20.3953954,0.0000000
-20.3453453,0.0000000
-20.2952953,0.0000000
-20.2452452,0.0000000
-20.1951952,0.0000000
-20.1451451,0.0000000
-20.0950951,0.0000000
-20.0450450,0.0000000
-19.9949950,0.0000000
-19.9449449,0.0000000
-19.8948949,0.0000000
-19.8448448,0.0000000
-19.7947948,0.0000000
-19.7447447,0.0000000
-19.6946947,0.0000000
-19.6446446,0.0000000
-19.5945946,0.0000000
-19.5445445,0.0000000
-19.4944945,0.0000000
-19.4444444,0.0000000
-19.3943944,0.0000000
-19.3443443,0.0000000
-19.2942943,0.0000000
-19.2442442,0.0000000
-19.1941942,0.0000000
-19.1441441,0.0000000
-19.0940941,0.0000000
-19.0440440,0.0000000
-18.9939940,0.0000000
-18.9439439,0.0000000
-18.8938939,0.0000725
-18.8438438,0.0405547
-18.7937938,-0.0000001
-18.7437437,0.0000000
-18.6936937,0.0000000
-18.6436436,0.0000000
-18.5935936,0.0000000
-18.5435435,0.0000000
-18.4934935,0.0000000
-18.4434434,0.0000000
-18.3933934,-0.0000617
-18.3433433,-0.0000010
-18.2932933,0.0000000
-18.2432432,0.0000000
-18.1931932,0.0000000
-18.1431431,0.0000000
-18.0930931,0.0000000
-18.0430430,0.0000000
-17.9929930,0.0000000
-17.9429429,0.0000000
-17.8928929,0.0000000
-17.8428428,0.0000000
-17.7927928,0.0000000
-17.7427427,0.0000000
-17.6926927,0.0000650
-17.6426426,-0.0001491
-17.5925926,0.0048997
-17.5425425,-0.0000305
-17.4924925,0.0000000
-17.4424424,0.0000000
-17.3923924,0.0000000
-17.3423423,0.0000000
-17.2922923,0.0000000
-17.2422422,0.0000000
-17.1921922,0.0000000
-17.1421421,0.0000000
-17.0920921,0.0000000
-17.0420420,0.0000001
-16.9919920,-0.0000044
-16.9419419,0.0003830
-16.8918919,-0.0023333
-16.8418418,-0.0062407
-16.7917918,0.0113503
-16.7417417,-0.0274208
-16.6916917,0.0041782
-16.6416416,0.0000225
-16.5915916,-0.0000985
-16.5415415,0.0000003
-16.4914915,0.0000000
-16.4414414,0.0000000
-16.3913914,0.0000000
-16.3413413,0.0000000
-16.2912913,0.0000000
-16.2412412,0.0000123
-16.1911912,-0.0000004
-16.1411411,0.0000000
-16.0910911,0.0000000
-16.0410410,0.0000000
-15.9909910,0.0000000
-15.9409409,0.0000000
-15.8908909,0.0000000
-15.8408408,0.0002210
-15.7907908,0.0057687
-15.7407407,-0.0194849
-15.6906907,0.0000000
-15.6406406,0.0000000
-15.5905906,0.0000000
-15.5405405,0.0000000
-15.4904905,0.0000000
-15.4404404,0.0000000
-15.3903904,0.0000000
-15.3403403,0.0000000
-15.2902903,0.0000000
-15.2402402,0.0000000
-15.1901902,-0.0003126
-15.1401401,-0.0000000
-15.0900901,0.0004294
-15.0400400,0.0000000
-14.9899900,0.0000000
-14.9399399,-0.0011146
-14.8898899,0.0000000
-14.8398398,0.0000000
-14.7897898,0.0000000
-14.7397397,0.0000004
-14.6896897,0.0000014
-14.6396396,0.0368069
-14.5895896,0.0000000
-14.5395395,0.0000000
-14.4894895,0.0000000
-14.4394394,-0.0000619
-14.3893894,-0.1496941
-14.3393393,-0.0000061
-14.2892893,0.0000000
-14.2392392,0.0000000
-14.1891892,0.0000000
-14.1391391,0.0000000
-14.0890891,0.0000000
-14.0390390,0.0000000
-13.9889890,0.0000000
-13.9389389,0.0000000
-13.8888889,0.0000000
-13.8388388,0.0000042
-13.7887888,-0.0377425
-13.7387387,0.0000000
-13.6886887,0.0000000
-13.6386386,0.0000000
-13.5885886,0.0000000
-13.5385385,0.0000000
-13.4884885,0.2402965
-13.4384384,0.0000000
-13.3883884,0.0000000
-13.3383383,0.0000000
-13.2882883,0.0000000
-13.2382382,0.0000000
-13.1881882,0.0000000
-13.1381381,0.0000000
-13.0880881,0.0000000
-13.0380380,0.0000000
-12.9879880,0.0000166
-12.9379379,-0.0005179
-12.8878879,0.0008802
-12.8378378,0.0265103
-12.7877878,-0.0210558
-12.7377377,-0.1231048
-12.6876877,0.0822558
-12.6376376,0.0006281
-12.5875876,0.0000041
-12.5375375,0.0000000
-12.4874875,-0.0000000
-12.4374374,0.0000000
-12.3873874,0.0000000
-12.3373373,0.0000000
-12.2872873,0.0000000
-12.2372372,0.0000000
-12.1871872,0.0919532
-12.1371371,0.0000000
-12.0870871,0.0000000
-12.0370370,0.0000004
-11.9869870,0.0000000
-11.9369369,0.0000000
-11.8868869,0.0000000
-11.8368368,0.0000000
-11.7867868,0.0000000
-11.7367367,0.0000000
-11.6866867,0.0000000
-11.6366366,0.0000000
-11.5865866,-0.0000000
-11.5365365,0.0000000
-11.4864865,0.0000000
-11.4364364,0.0000000
-11.3863864,-0.0001255
-11.3363363,0.0000000
-11.2862863,-0.0064144
-11.2362362,0.0000000
-11.1861862,0.0000000
-11.1361361,-0.0097842
-11.0860861,0.0000000
-11.0360360,0.0000000
-10.9859860,0.0000000
-10.9359359,0.0000000
-10.8858859,0.0000000
-10.8358358,-0.0198653
-10.7857858,0.0000000
-10.7357357,0.0000000
-10.6856857,0.0000022
-10.6356356,0.0000000
-10.5855856,0.0091767
-10.5355355,0.0000000
-10.4854855,-0.0036573
-10.4354354,-0.0333168
-10.3853854,0.0000000
-10.3353353,0.1138985
-10.2852853,0.0000000
-10.2352352,-0.0023880
-10.1851852,0.0000000
-10.1351351,0.0000000
-10.0850851,0.0000000
-10.0350350,0.0000000
-9.9849850,-0.0038912
-9.9349349,0.0021693
-9.8848849,0.0128516
-9.8348348,0.0000000
-9.7847848,0.0000000
-9.7347347,0.0000000
-9.6846847,0.0000000
-9.6346346,0.0000732
-9.5845846,0.0000000
-9.5345345,0.0000000
-9.4844845,-0.0000024
-9.4344344,-0.0288092
-9.3843844,0.0521385
-9.3343343,0.0001087
-9.2842843,0.0000119
-9.2342342,-0.0015049
-9.1841842,0.0067171
-9.1341341,-0.0054720
-9.0840841,-0.0721462
-9.0340340,-0.0576445
-8.9839840,-0.1757752
-8.9339339,0.0616745
-8.8838839,-0.0902051
-8.8338338,-0.1082433
-8.7837838,0.0160251
-8.7337337,0.0035176
-8.6836837,0.0002302
-8.6336336,-0.0000186
-8.5835836,0.0386751
-8.5335335,0.0000000
-8.4834835,0.0000000
-8.4334334,-0.0000000
-8.3833834,0.0000772
-8.3333333,0.2508563
-8.2832833,-0.0000048
-8.2332332,0.0000000
-8.1831832,0.0000000
-8.1331331,0.0000000
-8.0830831,-0.0221137
-8.0330330,0.0379925
-7.9829830,0.0000000
-7.9329329,0.0000000
-7.8828829,0.0000000
-7.8328328,-0.0073754
-7.7827828,0.0134261
-7.7327327,-0.0000000
-7.6826827,0.0000000
-7.6326326,0.0000000
-7.5825826,0.0000000
-7.5325325,0.0000000
-7.4824825,0.0000016
-7.4324324,-0.0026861
-7.3823824,0.0107872
-7.3323323,0.0018747
-7.2822823,0.0000001
-7.2322322,-0.0000010
-7.1821822,0.0004154
-7.1321321,-0.0000000
-7.0820821,0.0000000
-7.0320320,0.0000000
-6.9819820,0.0000000
-6.9319319,-0.0272441
-6.8818819,0.0000000
-6.8318318,0.0000547
-6.7817818,-0.0000043
-6.7317317,-0.0059406
-6.6816817,0.0091623
-6.6316316,-0.0000000
-6.5815816,-0.0372505
-6.5315315,0.0015861
-6.4814815,0.0000000
-6.4314314,-0.0000015
-6.3813814,0.0182927
-6.3313313,-0.0110575
-6.2812813,-0.0018914
-6.2312312,0.1336273
-6.1811812,0.0339131
-6.1311311,-0.0254141
-6.0810811,-0.1105395
-6.0310310,-0.2694736
-5.9809810,0.0000000
-5.9309309,0.0000000
-5.8808809,0.0000000
-5.8308308,0.0000000
-5.7807808,-0.1419598
-5.7307307,0.0000000
-5.6806807,0.0000568
-5.6306306,-0.0211582
-5.5805806,-0.0098122
-5.5305305,0.0046705
-5.4804805,-0.5325319
-5.4304304,-0.2495538
-5.3803804,-0.0711103
-5.3303303,-0.2932955
-5.2802803,0.1557806
-5.2302302,-0.0057381
-5.1801802,0.3772380
-5.1301301,-0.0153807
-5.0800801,0.0152958
-5.0300300,0.0000000
-4.9799800,0.0000000
-4.9299299,0.2414814
-4.8798799,0.3470002
-4.8298298,0.0000376
-4.7797798,-0.0000001
-4.7297297,0.0101032
-4.6796797,-0.0010551
-4.6296296,0.0277673
-4.5795796,-0.0321514
-4.5295295,-0.0768105
-4.4794795,0.1834458
-4.4294294,-0.3282561
-4.3793794,0.1289208
-4.3293293,0.1430871
-4.2792793,-0.0416612
-4.2292292,0.0245453
-4.1791792,-0.0277951
-4.1291291,0.2027724
-4.0790791,-0.0179956
-4.0290290,0.0088250
-3.9789790,-0.1318331
-3.9289289,0.0468053
-3.8788789,0.0119918
-3.8288288,0.0203631
-3.7787788,0.0171997
-3.7287287,-0.0114590
-3.6786787,0.0340533
-3.6286286,-0.0163986
-3.5785786,0.0371574
-3.5285285,0.1078049
-3.4784785,0.4269619
-3.4284284,-0.1227594
-3.3783784,0.0480399
-3.3283283,0.0507599
-3.2782783,0.9132441
-3.2282282,0.0843773
-3.1781782,0.2187782
-3.1281281,0.5948763
-3.0780781,0.3716531
-3.0280280,-0.0785639
-2.9779780,0.0680472
-2.9279279,-0.0349189
-2.8778779,-0.0538638
-2.8278278,0.0629026
-2.7777778,-0.0687192
-2.7277277,-0.3339416
-2.6776777,0.6536819
-2.6276276,0.1305806
-2.5775776,-0.2317540
-2.5275275,0.0880892
-2.4774775,0.3989520
-2.4274274,0.0721699
-2.3773774,-0.0495897
-2.3273273,0.1330748
-2.2772773,0.0673809
-2.2272272,0.5421321
-2.1771772,-0.4302124
-2.1271271,0.4430438
-2.0770771,-0.0067709
-2.0270270,-0.5280809
-1.9769770,0.2422356
-1.9269269,-0.3616182
-1.8768769,0.2865596
-1.8268268,0.1394948
-1.7767768,-0.0342298
-1.7267267,-0.2533926
-1.6766767,0.5458510
-1.6266266,-0.6314172
-1.5765766,0.0915134
-1.5265265,-0.2211074
-1.4764765,-0.6623864
-1.4264264,-0.1213920
-1.3763764,-0.4020132
-1.3263263,0.3756768
-1.2762763,0.4968939
-1.2262262,-0.8171146
-1.1761762,0.1000092
-1.1261261,0.8147167
-1.0760761,0.8797348
-1.0260260,-1.6842469
-0.9759760,-0.1456366
-0.9259259,-0.7879209
-0.8758759,0.9460294
-0.8258258,-1.7407104
-0.7757758,0.6118991
-0.7257257,0.4630939
-0.6756757,-0.1310394
-0.6256256,0.7895408
-0.5755756,-0.5969538
-0.5255255,-0.8162802
-0.4754755,-1.0372602
-0.4254254,0.5159311
-0.3753754,0.8079812
-0.3253253,0.0814010
-0.2752753,-0.9611035
-0.2252252,-1.4583896
-0.1751752,-2.0713435
-0.1251251,2.6102401
-0.0750751,0.4291499
-0.0250250,-0.8172762
0.0250250,-0.6596600
0.0750751,4.6132277
0.1251251,-0.4273385
0.1751752,2.4967505
0.2252252,-0.9236619
0.2752753,0.0112363
0.3253253,1.0467283
0.3753754,-3.6620444
0.4254254,3.2427136
0.4754755,-2.5665493
0.5255255,3.0415244
0.5755756,-3.0630519
0.6256256,1.7459010
0.6756757,-1.7970677
0.7257257,0.6401833
0.7757758,-0.6371446
0.8258258,-0.5880698
0.8758759,1.3037787
0.9259259,-2.8225187
0.9759760,0.8153050
1.0260260,0.7445042
1.0760761,1.0201454
1.1261261,-0.0256402
1.1761762,0.7250148
1.2262262,-0.0985314
1.2762763,-0.2812120
1.3263263,-0.0095485
1.3763764,-1.4136252
1.4264264,-0.9986304
1.4764765,0.2694339
1.5265265,3.0355053
1.5765766,0.4388896
1.6266266,-0.7341100
1.6766767,0.0868634
1.7267267,-1.0162458
1.7767768,0.9343230
1.8268268,-0.1941922
1.8768769,1.8598272
1.9269269,1.4863297
1.9769770,-0.8635089
2.0270270,-0.6500519
2.0770771,0.9375880
2.1271271,0.5584834
2.1771772,0.3363610
2.2272272,0.2636366
2.2772773,0.2927811
2.3273273,1.2434932
2.3773774,0.8475544
2.4274274,-0.3467668
2.4774775,-0.0980156
2.5275275,-0.6439486
2.5775776,-0.7253930
2.6276276,-0.1576024
2.6776777,1.0877506
2.7277277,1.2565885
2.7777778,0.6681485
2.8278278,0.1923161
2.8778779,-0.9621025
2.9279279,-0.6192717
2.9779780,0.7395582
3.0280280,1.6078670
3.0780781,-0.9429461
3.1281281,-1.2960942
3.1781782,0.9797674
3.2282282,0.5093142
3.2782783,-0.6096290
3.3283283,-0.0147168
3.3783784,-0.0012226
3.4284284,-0.3542413
3.4784785,-0.0061114
3.5285285,0.2372096
3.5785786,0.1765967
3.6286286,0.0898172
3.6786787,-0.0761286
3.7287287,0.4070464
3.7787788,0.5210310
3.8288288,-0.4092792
3.8788789,-0.6601999
3.9289289,0.2780297
3.9789790,-0.3729428
4.0290290,-0.1311985
4.0790791,-0.3114933
4.1291291,-0.6803516
4.1791792,-1.0386318
4.2292292,-1.1071917
4.2792793,-0.5138873
4.3293293,-0.1846652
4.3793794,-0.1548863
4.4294294,-0.0001452
4.4794795,0.5924084
4.5295295,0.8717748
4.5795796,1.3159013
4.6296296,1.1997233
4.6796797,0.8969038
4.7297297,0.2577583
4.7797798,-0.4062077
4.8298298,-0.7343496
4.8798799,-0.7996833
4.9299299,-0.8140453
4.9799800,0.2691162
5.0300300,-0.8133972
5.0800801,-0.2583353
5.1301301,0.6680002
5.1801802,1.2488180
5.2302302,1.2812998
5.2802803,0.7721009
5.3303303,0.1484131
5.3803804,-0.3677781
5.4304304,-0.3777076
5.4804805,-0.2390292
5.5305305,-0.0937874
5.5805806,0.1534792
5.6306306,0.3507171
5.6806807,0.3875942
5.7307307,0.2935749
5.7807808,0.1419538
5.8308308,-0.0525446
5.8808809,-0.1800877
5.9309309,-0.2427548
5.9809810,-0.2588718
6.0310310,-0.2774745
6.0810811,-0.2913643
6.1311311,-0.3150735
6.1811812,-0.4170340
6.2312312,-0.3816876
6.2812813,-0.4360618
6.3313313,-0.4510695
6.3813814,-0.4112957
6.4314314,-0.4291927
6.4814815,-0.2085308
6.5315315,-0.4297359
6.5815816,-0.3529984
6.6316316,-0.4035060
6.6816817,-0.3275623
6.7317317,-0.1028254
6.7817818,0.0078151
6.8318318,-0.0841586
6.8818819,0.0532714
6.9319319,0.1655035
6.9819820,0.3000336
7.0320320,0.3279942
7.0820821,0.4523080
7.1321321,0.6180478
7.1821822,0.6665324
7.2322322,0.7469250
7.2822823,0.8282200
7.3323323,0.9244988
7.3823824,0.8763558
7.4324324,0.8650798
7.4824825,0.8039268
7.5325325,0.6858186
7.5825826,0.6509420
7.6326326,0.5186839
7.6826827,0.4169241
7.7327327,0.1803625
7.7827828,-0.0655555
7.8328328,-0.0022007
7.8828829,-0.2086806
7.9329329,-0.7836123
7.9829830,-0.8117034
8.0330330,-1.0068581
8.0830831,-1.1694083
8.1331331,-1.1769837
8.1831832,-1.3703615
8.2332332,-1.3523280
8.2832833,-1.3017711
8.3333333,-1.2163782
8.3833834,-1.0280574
8.4334334,-0.7765406
8.4834835,-0.4227791
8.5335335,-0.0128635
8.5835836,0.4407517
8.6336336,0.6064423
8.6836837,0.9879725
8.7337337,1.2681753
8.7837838,1.3103827
8.8338338,1.0040276
8.8838839,1.5485812
8.9339339,1.4435626
8.9839840,1.2388668
9.0340340,0.9486998
9.0840841,0.6091978
9.1341341,0.2240911
9.1841842,-0.1425214
9.2342342,-0.4644534
9.2842843,-0.7152019
9.3343343,-0.8868505
9.3843844,-0.9790171
9.4344344,-0.9897193
9.4844845,-0.9179726
9.5345345,-0.7760079
9.5845846,-0.5758381
9.6346346,-0.4810602
9.6846847,0.0616402
9.7347347,0.1081292
9.7847848,0.5817423
9.8348348,0.2482228
9.8848849,0.3478079
9.9349349,0.3434637
9.9849850,0.3173484
10.0350350,0.2666140
10.0850851,0.1961238
10.1351351,0.1108558
10.1851852,0.0265349
10.2352352,-0.0334757
10.2852853,-0.0602109
10.3353353,-0.0620245
10.3853854,0.0761396
10.4354354,-0.0265353
10.4854855,-0.0048817
10.5355355,0.0078565
10.5855856,0.0335745
10.6356356,0.0183178
10.6856857,0.0390451
10.7357357,0.0370287
10.7857858,0.0221065
10.8358358,-0.0004341
10.8858859,-0.0254348
10.9359359,-0.0300198
10.9859860,-0.1493636
11.0360360,-0.3199597
11.0860861,-0.7453816
11.1361361,0.1183298
11.1861862,-0.0234333
11.2362362,0.1462714
11.2862863,-0.0036316
11.3363363,0.0386918
11.3863864,-0.1359472
11.4364364,0.3897219
11.4864865,0.0245017
11.5365365,0.0367630
11.5865866,0.0252758
11.6366366,0.0115119
11.6866867,-0.0016385
11.7367367,-0.0119057
11.7867868,-0.0204192
11.8368368,-0.0166951
11.8868869,-0.0448452
11.9369369,-0.0454450
11.9869870,-0.0650909
12.0370370,-0.0503311
12.0870871,-0.0090953
12.1371371,-0.0006158
12.1871872,0.0057885
12.2372372,0.0099009
12.2872873,0.0106704
12.3373373,0.0094903
12.3873874,0.0074904
12.4374374,0.0052330
12.4874875,0.0030339
12.5375375,0.0015985
12.5875876,0.0004101
12.6376376,-0.0011682
12.6876877,-0.0028825
12.7377377,-0.0043314
12.7877878,-0.0031225
12.8378378,0.0002628
12.8878879,-0.0158416
12.9379379,0.0175794
12.9879880,0.0085445
13.0380380,-0.0664191
13.0880881,0.1424595
13.1381381,-0.2259224
13.1881882,0.1631558
13.2382382,0.1078209
13.2882883,-0.0108232
13.3383383,-0.0073227
13.3883884,-0.0010800
13.4384384,0.0014625
13.4884885,0.0045304
13.5385385,0.0076092
13.5885886,-0.0266400
13.6386386,-0.0597153
13.6886887,0.0009092
13.7387387,-0.0083252
13.7887888,-0.0180682
13.8388388,-0.0239975
13.8888889,-0.0216541
13.9389389,-0.0089807
13.9889890,0.0816024
14.0390390,0.0551170
14.0890891,0.0466015
14.1391391,0.0454809
14.1891892,0.0213775
14.2392392,-0.0190838
14.2892893,-0.0625743
14.3393393,-0.0863903
14.3893894,-0.0691212
14.4394394,-0.0080337
14.4894895,0.0270910
14.5395395,0.1373819
14.5895896,0.1064712
14.6396396,-0.0257203
14.6896897,-0.1543130
14.7397397,-0.1341114
14.7897898,0.0268714
14.8398398,0.1296374
14.8898899,0.0702482
14.9399399,-0.0507901
14.9899900,-0.0679253
15.0400400,-0.0011735
15.0900901,0.0362123
15.1401401,0.0146321
15.1901902,-0.0152470
15.2402402,-0.0090906
15.2902903,0.0028992
15.3403403,0.0053916
15.3903904,-0.0001912
15.4404404,-0.0016254
15.4904905,-0.2168097
15.5405405,0.0003730
15.5905906,0.0002820
15.6406406,-0.0001601
15.6906907,0.0000111
15.7407407,0.0000062
15.7907908,0.0000127
15.8408408,-0.0000006
15.8908909,-0.0000024
15.9409409,-0.0018065
15.9909910,-0.0000013
16.0410410,0.0000004
16.0910911,0.0052123
16.1411411,-0.0034411
16.1911912,-0.0000001
16.2412412,0.0000000
16.2912913,-0.0000000
16.3413413,0.0000000
16.3913914,0.0000000
16.4414414,0.0000000
16.4914915,-0.0000000
16.5415415,-0.0000000
16.5915916,0.0000000
16.6416416,0.0000000
16.6916917,-0.0000000
16.7417417,-0.0000000
16.7917918,0.0000000
16.8418418,0.0000000
16.8918919,-0.0000000
16.9419419,-0.0000000
16.9919920,0.0000000
17.0420420,-0.0000000
17.0920921,-0.0000000
17.1421421,-0.0000000
17.1921922,0.0000000
17.2422422,-0.0000000
17.2922923,-0.0000003
17.3423423,0.0000014
17.3923924,0.0000041
17.4424424,-0.0000301
17.4924925,0.0000482
17.5425425,0.0000481
17.5925926,-0.0003193
17.6426426,0.0005987
17.6926927,-0.0006417
17.7427427,-0.0047196
17.7927928,-0.0016031
17.8428428,0.0014791
17.8928929,0.0004360
17.9429429,-0.0000218
17.9929930,-0.0000148
18.0430430,-0.0000005
18.0930931,0.0000001
18.1431431,0.0000000
18.1931932,-0.0000000
18.2432432,-0.0000000
18.2932933,-0.0000000
18.3433433,-0.1681557
18.3933934,-0.0000000
18.4434434,-0.0576483
18.4934935,0.0000000
18.5435435,0.0000000
18.5935936,0.0000000
18.6436436,0.0000000
18.6936937,0.0000000
18.7437437,0.0000000
18.7937938,-0.0000000
18.8438438,-0.0000000
18.8938939,-0.0000000
18.9439439,-0.0000000
18.9939940,-0.0000000
19.0440440,0.0012268
19.0940941,0.0000000
19.1441441,0.0000000
19.1941942,0.0000000
19.2442442,0.0000000
19.2942943,0.0000000
19.3443443,-0.0533722
19.3943944,0.0000000
19.4444444,0.0000000
19.4944945,0.0000000
19.5445445,0.0000000
19.5945946,0.0000000
19.6446446,-0.0002162
19.6946947,0.0160064
19.7447447,0.0702948
19.7947948,0.0009270
19.8448448,0.0000000
19.8948949,0.0000000
19.9449449,0.0516567
19.9949950,0.0000000
20.0450450,0.0000000
20.0950951,0.0000000
20.1451451,0.0000000
20.1951952,0.0000000
20.2452452,0.0000000
20.2952953,0.0000000
20.3453453,0.0000000
20.3953954,0.0000000
20.4454454,0.0000000
20.4954955,0.0000000
20.5455455,0.0002876
20.5955956,-0.0000000
20.6456456,0.0000000
20.6956957,0.0000000
20.7457457,0.0000000
20.7957958,0.0000000
20.8458458,0.0000000
20.8958959,0.0000000
20.9459459,0.0000000
20.9959960,0.0000000
21.0460460,0.0000000
21.0960961,0.0000000
21.1461461,-0.0000618
21.1961962,-0.0000003
21.2462462,0.0000000
21.2962963,0.0000000
21.3463463,0.0000000
21.3963964,0.0000000
21.4464464,0.0000000
21.4964965,0.0000000
21.5465465,0.0000000
21.5965966,0.0000000
21.6466466,0.0000000
21.6966967,0.0000000
21.7467467,0.0000000
21.7967968,0.0000000
21.8468468,0.0000000
21.8968969,0.0000000
21.9469469,0.0000000
21.9969970,0.0000000
22.0470470,0.0000000
22.0970971,-0.0000000
22.1471471,0.0003688
22.1971972,-0.0758605
22.2472472,-0.6801902
22.2972973,0.0015975
22.3473473,0.0000000
22.3973974,0.0000000
22.4474474,0.0000000
22.4974975,0.0000000
22.5475475,0.0000000
22.5975976,0.0000000
22.6476476,0.0000231
22.6976977,0.0000049
22.7477477,0.0000000
22.7977978,0.0000000
22.8478478,0.0000000
22.8978979,0.0000000
22.9479479,0.0000000
22.9979980,0.0000000
23.0480480,0.0000000
23.0980981,0.0000000
23.1481481,0.0000000
23.1981982,0.0000000
23.2482482,0.0000000
23.2982983,0.0000000
23.3483483,0.0000000
23.3983984,0.0000000
23.4484484,0.0000000
23.4984985,0.0000000
23.5485485,0.0000000
23.5985986,-0.0101389
23.6486486,0.0145242
23.6986987,-0.0000023
23.7487487,-0.0000774
23.7987988,0.0000000
23.8488488,0.0000000
23.8988989,0.0000000
23.9489489,0.0000000
23.9989990,0.0000000
24.0490490,0.0000000
24.0990991,0.0000000
24.1491491,0.0000000
24.1991992,0.0000000
24.2492492,-0.0003203
24.2992993,0.0000000
24.3493493,0.0851315
24.3993994,0.0000000
24.4494494,0.0000000
24.4994995,0.0000000
24.5495495,0.0000000
24.5995996,0.0000000
24.6496496,0.0000000
24.6996997,-0.0580510
24.7497497,0.0000000
24.7997998,0.0000000
24.8498498,0.0000000
24.8998999,0.0000000
24.9499499,0.0000000
25.0000000,0.0000000


==> bernoulli02.csv <==
-25.0000000,0.0000000
-24.9499499,0.0000000
-24.8998999,0.0000000
-24.8498498,0.0000000
-24.7997998,0.0000000
-24.7497497,0.0000000
-24.6996997,0.0000000
-24.6496496,0.0000000
-24.5995996,0.0000000
-24.5495495,0.0000000
-24.4994995,0.0000000
-24.4494494,0.0000000
-24.3993994,0.0000000
-24.3493493,0.0000000
-24.2992993,0.0000000
-24.2492492,0.0000000
-24.1991992,0.0000000
-24.1491491,0.0000000
-24.0990991,0.0000000
-24.0490490,0.0000000
-23.9989990,0.0000000
-23.9489489,0.0000000
-23.8988989,0.0000000
-23.8488488,0.0000000
-23.7987988,0.0000000
-23.7487487,0.0000000
-23.6986987,0.0000000
-23.6486486,0.0000000
-23.5985986,0.0000000
-23.5485485,0.0000000
-23.4984985,0.0000000
-23.4484484,0.0000000
-23.3983984,0.0000000
-23.3483483,0.0000000
-23.2982983,0.0000000
-23.2482482,0.0000000
-23.1981982,0.0000000
-23.1481481,0.0000000
-23.0980981,0.0000000
-23.0480480,0.0000000
-22.9979980,0.0000000
-22.9479479,0.0000000
-22.8978979,0.0000000
-22.8478478,0.0000000
-22.7977978,0.0000000
-22.7477477,0.0000000
-22.6976977,0.0000000
-22.6476476,0.0000000
-22.5975976,0.0000000
-22.5475475,0.0000000
-22.4974975,0.0000000
-22.4474474,0.0000000
-22.3973974,0.0000000
-22.3473473,0.0000000
-22.2972973,0.0000000
-22.2472472,0.0000000
-22.1971972,0.0000000
-22.1471471,0.0000000
-22.0970971,0.0000000
-22.0470470,0.0000000
-21.9969970,0.0000000
-21.9469469,0.0000000
-21.8968969,0.0000000
-21.8468468,0.0000000
-21.7967968,0.0000000
-21.7467467,0.0000000
-21.6966967,0.0000000
-21.6466466,0.0000000
-21.5965966,0.0000000
-21.5465465,0.0000000
-21.4964965,0.0000000
-21.4464464,0.0000000
-21.3963964,0.0000000
-21.3463463,0.0000000
-21.2962963,0.0000000
-21.2462462,0.0000000
-21.1961962,0.0000000
-21.1461461,0.0000000
-21.0960961,0.0000000
-21.0460460,0.0000000
-20.9959960,0.0000000
-20.9459459,0.0000000
-20.8958959,0.0000000
-20.8458458,0.0000000
-20.7957958,0.0000000
-20.7457457,0.0000000
-20.6956957,0.0000000
-20.6456456,0.0000000
-20.5955956,0.0000000
-20.5455455,0.0000000
-20.4954955,0.0000000
-20.4454454,0.0000000
-20.3953954,0.0000000
-20.3453453,0.0000000
-20.2952953,0.0000000
-20.2452452,0.0000000
-20.1951952,0.0000000
-20.1451451,0.0000000
-20.0950951,0.0000000
-20.0450450,0.0000000
-19.9949950,0.0000000
-19.9449449,0.0000000
-19.8948949,0.0000000
-19.8448448,0.0000000
-19.7947948,0.0000000
-19.7447447,0.0000000
-19.6946947,0.0000000
-19.6446446,0.0000000
-19.5945946,0.0000000
-19.5445445,0.0000000
-19.4944945,0.0000000
-19.4444444,0.0000000
-19.3943944,0.0000000
-19.3443443,0.0000000
-19.2942943,0.0000000
-19.2442442,0.0000000
-19.1941942,0.0000000
-19.1441441,0.0000000
-19.0940941,0.0000000
-19.0440440,0.0000000
-18.9939940,0.0000000
-18.9439439,0.0000000
-18.8938939,0.0000000
-18.8438438,0.0000000
-18.7937938,0.0000000
-18.7437437,0.0000000
-18.6936937,0.0000000
-18.6436436,0.0000000
-18.5935936,0.0000000
-18.5435435,0.0000000
-18.4934935,0.0000000
-18.4434434,0.0000000
-18.3933934,0.0000000
-18.3433433,0.0000000
-18.2932933,0.0000000
-18.2432432,0.0000000
-18.1931932,0.0000000
-18.1431431,0.0000000
-18.0930931,0.0000000
-18.0430430,0.0000000
-17.9929930,0.0000000
-17.9429429,0.0000000
-17.8928929,0.0000000
-17.8428428,0.0000000
-17.7927928,0.0000000
-17.7427427,0.0000000
-17.6926927,0.0000000
-17.6426426,0.0000000
-17.5925926,0.0000000
-17.5425425,0.0000000
-17.4924925,0.0000000
-17.4424424,0.0000000
-17.3923924,0.0000000
-17.3423423,0.0000000
-17.2922923,0.0000000
-17.2422422,0.0000000
-17.1921922,0.0000000
-17.1421421,0.0000000
-17.0920921,0.0000000
-17.0420420,0.0000000
-16.9919920,0.0000000
-16.9419419,0.0000000
-16.8918919,0.0000000
-16.8418418,0.0000000
-16.7917918,0.0000000
-16.7417417,0.0000000
-16.6916917,0.0000000
-16.6416416,0.0000000
-16.5915916,0.0000000
-16.5415415,0.0000000
-16.4914915,0.0000000
-16.4414414,0.0000000
-16.3913914,0.0000000
-16.3413413,0.0000000
-16.2912913,0.0000000
-16.2412412,0.0000000
-16.1911912,0.0000000
-16.1411411,0.0000000
-16.0910911,0.0000000
-16.0410410,0.0000000
-15.9909910,0.0000000
-15.9409409,0.0000000
-15.8908909,0.0000000
-15.8408408,0.0000000
-15.7907908,0.0000000
-15.7407407,0.0000000
-15.6906907,0.0000000
-15.6406406,0.0000000
-15.5905906,0.0000000
-15.5405405,0.0000000
-15.4904905,0.0000000
-15.4404404,0.0000000
-15.3903904,0.0000000
-15.3403403,0.0000000
-15.2902903,0.0000000
-15.2402402,0.0000000
-15.1901902,0.0000000
-15.1401401,0.0000000
-15.0900901,0.0000000
-15.0400400,0.0000000
-14.9899900,0.0000000
-14.9399399,0.0000000
-14.8898899,0.0000000
-14.8398398,0.0000000
-14.7897898,0.0000000
-14.7397397,0.0000000
-14.6896897,0.0000000
-14.6396396,0.0000000
-14.5895896,0.0000000
-14.5395395,0.0000000
-14.4894895,0.0000000
-14.4394394,0.0000000
-14.3893894,0.0000000
-14.3393393,0.0000000
-14.2892893,0.0000000
-14.2392392,0.0000000
-14.1891892,0.0000000
-14.1391391,0.0000000
-14.0890891,0.0000000
-14.0390390,0.0000000
-13.9889890,0.0000000
-13.9389389,0.0000000
-13.8888889,0.0000000
-13.8388388,0.0000000
-13.7887888,0.0000000
-13.7387387,0.0000000
-13.6886887,0.0000000
-13.6386386,0.0000000
-13.5885886,0.0000000
-13.5385385,0.0000000
-13.4884885,0.0000000
-13.4384384,0.0000000
-13.3883884,0.0000000
-13.3383383,0.0000000
-13.2882883,0.0000000
-13.2382382,0.0000000
-13.1881882,0.0000000
-13.1381381,0.0000000
-13.0880881,0.0000000
-13.0380380,0.0000000
-12.9879880,0.0000000
-12.9379379,0.0000000
-12.8878879,0.0000000
-12.8378378,0.0000000
-12.7877878,0.0000000
-12.7377377,0.0000000
-12.6876877,0.0000000
-12.6376376,0.0000000
-12.5875876,0.0000000
-12.5375375,0.0000000
-12.4874875,0.0000000
-12.4374374,0.0000000
-12.3873874,0.0000000
-12.3373373,0.0000000
-12.2872873,0.0000000
-12.2372372,0.0000000
-12.1871872,0.0000000
-12.1371371,0.0000000
-12.0870871,0.0000000
-12.0370370,0.0000000
-11.9869870,0.0000000
-11.9369369,0.0000000
-11.8868869,0.0000000
-11.8368368,0.0000000
-11.7867868,0.0000000
-11.7367367,0.0000000
-11.6866867,0.0000000
-11.6366366,0.0000000
-11.5865866,0.0000000
-11.5365365,0.0000000
-11.4864865,0.0000000
-11.4364364,0.0000000
-11.3863864,0.0000000
-11.3363363,0.0000000
-11.2862863,0.0000000
-11.2362362,0.0000000
-11.1861862,0.0000000
-11.1361361,0.0000000
-11.0860861,0.0000000
-11.0360360,0.0000000
-10.9859860,0.0000000
-10.9359359,0.0000000
-10.8858859,0.0000000
-10.8358358,0.0000000
-10.7857858,0.0000000
-10.7357357,0.0000000
-10.6856857,0.0000000
-10.6356356,0.0000000
-10.5855856,0.0000000
-10.5355355,0.0000000
-10.4854855,0.0000000
-10.4354354,0.0000000
-10.3853854,0.0000000
-10.3353353,0.0000000
-10.2852853,0.0000000
-10.2352352,0.0000000
-10.1851852,0.0000000
-10.1351351,0.0000000
-10.0850851,0.0000000
-10.0350350,0.0000000
-9.9849850,0.0000000
-9.9349349,0.0000000
-9.8848849,0.0000000
-9.8348348,0.0000000
-9.7847848,0.0000000
-9.7347347,0.0000000
-9.6846847,0.0000000
-9.6346346,0.0000000
-9.5845846,0.0000000
-9.5345345,0.0000000
-9.4844845,0.0000000
-9.4344344,0.0000000
-9.3843844,0.0000000
-9.3343343,0.0000000
-9.2842843,0.0000000
-9.2342342,0.0000000
-9.1841842,0.0000000
-9.1341341,0.0000000
-9.0840841,0.0000000
-9.0340340,0.0000000
-8.9839840,0.0000000
-8.9339339,0.0000000
-8.8838839,0.0000000
-8.8338338,0.0000000
-8.7837838,0.0000000
-8.7337337,0.0000000
-8.6836837,0.0000000
-8.6336336,0.0000000
-8.5835836,0.0000000
-8.5335335,0.0000000
-8.4834835,0.0000000
-8.4334334,0.0000000
-8.3833834,0.0000000
-8.3333333,0.0000000
-8.2832833,0.0000000
-8.2332332,0.0000000
-8.1831832,0.0000000
-8.1331331,0.0000000
-8.0830831,0.0000000
-8.0330330,0.0000000
-7.9829830,0.0000000
-7.9329329,0.0000000
-7.8828829,0.0000000
-7.8328328,0.0000000
-7.7827828,0.0000000
-7.7327327,0.0000000
-7.6826827,0.0000000
-7.6326326,0.0000000
-7.5825826,0.0000000
-7.5325325,0.0000000
-7.4824825,0.0000000
-7.4324324,0.0000000
-7.3823824,0.0000000
-7.3323323,0.0000000
-7.2822823,0.0000000
-7.2322322,0.0000000
-7.1821822,0.0000000
-7.1321321,0.0000000
-7.0820821,0.0000000
-7.0320320,0.0000000
-6.9819820,0.0000000
-6.9319319,0.0000000
-6.8818819,0.0000000
-6.8318318,0.0000000
-6.7817818,0.0000000
-6.7317317,0.0000000
-6.6816817,0.0000000
-6.6316316,0.0000000
-6.5815816,0.0000000
-6.5315315,0.0000000
-6.4814815,0.0000000
-6.4314314,0.0000000
-6.3813814,0.0000000
-6.3313313,0.0000000
-6.2812813,0.0000000
-6.2312312,0.1755741
-6.1811812,0.0130818
-6.1311311,0.0000000
-6.0810811,0.0000000
-6.0310310,0.0000000
-5.9809810,0.0000000
-5.9309309,0.0000000
-5.8808809,0.0000000
-5.8308308,0.0000000
-5.7807808,0.0000000
-5.7307307,0.0000000
-5.6806807,0.0000000
-5.6306306,0.0000000
-5.5805806,0.0076949
-5.5305305,-0.0000000
-5.4804805,0.0000000
-5.4304304,0.0000000
-5.3803804,0.0000000
-5.3303303,0.0000000
-5.2802803,0.0000000
-5.2302302,0.0000000
-5.1801802,0.0000000
-5.1301301,0.0000000
-5.0800801,0.0000000
-5.0300300,0.0000000
-4.9799800,0.0000000
-4.9299299,0.0000000
-4.8798799,0.0000000
-4.8298298,0.0000000
-4.7797798,0.0000000
-4.7297297,0.0000000
-4.6796797,0.0000000
-4.6296296,0.0000000
-4.5795796,0.0000000
-4.5295295,0.0000000
-4.4794795,0.0000000
-4.4294294,0.0000000
-4.3793794,0.0000000
-4.3293293,0.0000000
-4.2792793,0.0000000
-4.2292292,0.0000000
-4.1791792,0.0000000
-4.1291291,0.0000000
-4.0790791,0.0000000
-4.0290290,0.0000000
-3.9789790,0.0000000
-3.9289289,0.0000000
-3.8788789,0.0000000
-3.8288288,-0.0391363
-3.7787788,0.0000000
-3.7287287,0.0000000
-3.6786787,0.0954374
-3.6286286,0.0000000
-3.5785786,0.0000000
-3.5285285,0.0000000
-3.4784785,0.0000000
-3.4284284,0.0000000
-3.3783784,0.0000000
-3.3283283,0.0000000
-3.2782783,0.0000000
-3.2282282,0.0010394
-3.1781782,0.0000000
-3.1281281,0.0000000
-3.0780781,0.0000000
-3.0280280,0.0000000
-2.9779780,0.0000000
-2.9279279,0.0000000
-2.8778779,0.0000000
-2.8278278,0.0000000
-2.7777778,0.0000000
-2.7277277,0.0000000
-2.6776777,0.0000000
-2.6276276,0.0000000
-2.5775776,0.0000000
-2.5275275,0.0492213
-2.4774775,0.0024295
-2.4274274,0.0000000
-2.3773774,0.0000000
-2.3273273,0.0000000
-2.2772773,0.0000000
-2.2272272,0.0000000
-2.1771772,0.0000000
-2.1271271,0.0296915
-2.0770771,0.0713248
-2.0270270,-0.6323101
-1.9769770,-0.0067157
-1.9269269,0.0000000
-1.8768769,0.0000000
-1.8268268,0.0050746
-1.7767768,-0.0000001
-1.7267267,0.0088353
-1.6766767,0.0001397
-1.6266266,0.0000000
-1.5765766,0.0000000
-1.5265265,0.1139620
-1.4764765,-0.0000197
-1.4264264,-0.0005283
-1.3763764,-0.0000600
-1.3263263,0.3529097
-1.2762763,-0.4294181
-1.2262262,-0.0000116
-1.1761762,-0.0002064
-1.1261261,0.0271220
-1.0760761,0.0331827
-1.0260260,0.9679082
-0.9759760,0.2667333
-0.9259259,-0.2431861
-0.8758759,0.7868427
-0.8258258,-0.0434312
-0.7757758,0.4711674
-0.7257257,1.1222796
-0.6756757,-1.3198253
-0.6256256,-0.3770124
-0.5755756,0.1997703
-0.5255255,0.4565967
-0.4754755,0.5878143
-0.4254254,0.3130141
-0.3753754,0.7666445
-0.3253253,-1.1798944
-0.2752753,0.1618337
-0.2252252,1.2192941
-0.1751752,1.2712353
-0.1251251,-0.3211747
-0.0750751,1.5539200
-0.0250250,-0.3515435
0.0250250,-0.6331631
0.0750751,1.5624811
0.1251251,1.7617483
0.1751752,-0.0101979
0.2252252,0.6705556
0.2752753,-1.8176238
0.3253253,-1.2118728
0.3753754,-1.0775488
0.4254254,0.8423673
0.4754755,0.0558583
0.5255255,0.7167408
0.5755756,-1.1920091
0.6256256,1.1800182
0.6756757,0.3279544
0.7257257,-0.8209977
0.7757758,-0.1265793
0.8258258,0.3112144
0.8758759,0.9476475
0.9259259,-0.4871431
0.9759760,-0.5776420
1.0260260,-0.2751111
1.0760761,0.1654757
1.1261261,-0.3751470
1.1761762,0.3540510
1.2262262,0.1006699
1.2762763,0.1039069
1.3263263,1.3499181
1.3763764,-0.3088181
1.4264264,-1.6102188
1.4764765,2.3347737
1.5265265,-0.9686416
1.5765766,-0.3631379
1.6266266,0.8515443
1.6766767,-0.3800615
1.7267267,0.2025390
1.7767768,-0.1450529
1.8268268,-0.1923876
1.8768769,0.0100061
1.9269269,0.0272632
1.9769770,-0.0589239
2.0270270,0.1575625
2.0770771,0.1842913
2.1271271,0.1259881
2.1771772,0.1060543
2.2272272,-0.0431091
2.2772773,-0.1382390
2.3273273,-0.1471375
2.3773774,0.0077945
2.4274274,0.2264946
2.4774775,0.2942677
2.5275275,0.1434599
2.5775776,-0.0337078
2.6276276,-0.0492081
2.6776777,0.0569991
2.7277277,0.1056471
2.7777778,0.0849245
2.8278278,0.0567727
2.8778779,0.0513634
2.9279279,0.0286255
2.9779780,-0.0049227
3.0280280,-0.0174449
3.0780781,-0.0208128
3.1281281,-0.0328337
3.1781782,-0.0540376
3.2282282,-0.0609025
3.2782783,-0.0555020
3.3283283,-0.0439911
3.3783784,-0.0303973
3.4284284,-0.0102491
3.4784785,0.0159829
3.5285285,0.0444943
3.5785786,0.0717803
3.6286286,0.0943673
3.6786787,0.1090848
3.7287287,0.1122325
3.7787788,0.1016545
3.8288288,0.0770810
3.8788789,0.0398413
3.9289289,-0.0080156
3.9789790,-0.0634073
4.0290290,-0.1208890
4.0790791,-0.1731191
4.1291291,-0.2119751
4.1791792,-0.2295311
4.2292292,-0.2189614
4.2792793,-0.1766628
4.3293293,-0.1045296
4.3793794,-0.0086637
4.4294294,0.1022068
4.4794795,0.2160515
4.5295295,0.3141928
4.5795796,0.3730569
4.6296296,0.3703806
4.6796797,0.2921801
4.7297297,0.1387727
4.7797798,-0.0672856
4.8298298,-0.2735017
4.8798799,-0.4173220
4.9299299,-0.4539268
4.9799800,-0.3703311
5.0300300,-0.1820506
5.0800801,0.0467880
5.1301301,0.2296966
5.1801802,0.3082083
5.2302302,0.2742358
5.2802803,0.1401434
5.3303303,-0.0402158
5.3803804,-0.1855233
5.4304304,-0.2454247
5.4804805,-0.2279511
5.5305305,-0.1497133
5.5805806,-0.0412451
5.6306306,0.0429542
5.6806807,0.0712459
5.7307307,0.0609507
5.7807808,0.0330627
5.8308308,-0.0030001
5.8808809,-0.0220838
5.9309309,-0.0092559
5.9809810,0.0217063
6.0310310,0.0515731
6.0810811,0.0811346
6.1311311,0.1033724
6.1811812,0.1125975
6.2312312,0.1133510
6.2812813,0.1171755
6.3313313,0.1206959
6.3813814,0.1231069
6.4314314,0.1249831
6.4814815,0.1262140
6.5315315,0.1212727
6.5815816,0.1115668
6.6316316,0.0983583
6.6816817,0.0820930
6.7317317,0.0618289
6.7817818,0.0394261
6.8318318,0.0149099
6.8818819,-0.0118960
6.9319319,-0.0408482
6.9819820,-0.0707581
7.0320320,-0.1011953
7.0820821,-0.1314606
7.1321321,-0.1605880
7.1821822,-0.1875610
7.2322322,-0.2116390
7.2822823,-0.2319292
7.3323323,-0.2474364
7.3823824,-0.2572950
7.4324324,-0.2607851
7.4824825,-0.2573216
7.5325325,-0.2465406
7.5825826,-0.2284437
7.6326326,-0.2032511
7.6826827,-0.1712959
7.7327327,-0.1329916
7.7827828,-0.0888963
7.8328328,-0.0395987
7.8828829,0.0141738
7.9329329,0.0713627
7.9829830,0.1305384
8.0330330,0.1900906
8.0830831,0.2481984
8.1331331,0.3028323
8.1831832,0.3519499
8.2332332,0.3935941
8.2832833,0.4257817
8.3333333,0.4465235
8.3833834,0.4540732
8.4334334,0.4470103
8.4834835,0.4243472
8.5335335,0.3857304
8.5835836,0.3316715
8.6336336,0.2632843
8.6836837,0.1820513
8.7337337,0.0897616
8.7837838,-0.0114039
8.8338338,-0.1191177
8.8838839,-0.2306084
8.9339339,-0.3421732
8.9839840,-0.4491066
9.0340340,-0.5461266
9.0840841,-0.6273318
9.1341341,-0.6865177
9.1841842,-0.7180437
9.2342342,-0.7173128
9.2842843,-0.6829029
9.3343343,-0.6061086
9.3843844,-0.4934904
9.4344344,-0.3451183
9.4844845,-0.1660972
9.5345345,0.0344150
9.5845846,0.2427787
9.6346346,0.4431362
9.6846847,0.6196146
9.7347347,0.7577397
9.7847848,0.8456287
9.8348348,0.8768566
9.8848849,0.8490359
9.9349349,0.7614779
9.9849850,0.6164787
10.0350350,0.4240689
10.0850851,0.2013038
10.1351351,-0.0315420
10.1851852,-0.2522998
10.2352352,-0.4391781
10.2852853,-0.5760566
10.3353353,-0.6580050
10.3853854,-0.6848218
10.4354354,-0.6558221
10.4854855,-0.5717260
10.5355355,-0.4419038
10.5855856,-0.2802793
10.6356356,-0.1031367
10.6856857,0.0685085
10.7357357,0.2116643
10.7857858,0.3121902
10.8358358,0.3705630
10.8858859,0.3908043
10.9359359,0.3750869
10.9859860,0.3258254
11.0360360,0.2514526
11.0860861,0.1587126
11.1361361,0.0552078
11.1861862,-0.0445583
11.2362362,-0.1220365
11.2862863,-0.1685111
11.3363363,-0.1879390
11.3863864,-0.1856486
11.4364364,-0.1659589
11.4864865,-0.1338870
11.5365365,-0.0963492
11.5865866,-0.0535520
11.6366366,-0.0059077
11.6866867,0.0393653
11.7367367,0.0708212
11.7867868,0.0849257
11.8368368,0.0850504
11.8868869,0.0743392
11.9369369,0.0567657
11.9869870,0.0380477
12.0370370,0.0228319
12.0870871,0.0084231
12.1371371,-0.0074498
12.1871872,-0.0224244
12.2372372,-0.0314383
12.2872873,-0.0340199
12.3373373,-0.0312481
12.3873874,-0.0236035
12.4374374,-0.0133785
12.4874875,-0.0048523
12.5375375,-0.0003756
12.5875876,0.0024639
12.6376376,0.0054129
12.6876877,0.0081455
12.7377377,0.0093905
12.7877878,0.0096951
12.8378378,0.0086868
12.8878879,0.0057231
12.9379379,0.0016867
12.9879880,-0.0011973
13.0380380,-0.0021270
13.0880881,-0.0022228
13.1381381,-0.0020700
13.1881882,-0.0017806
13.2382382,-0.0014650
13.2882883,-0.0016168
13.3383383,-0.0016587
13.3883884,-0.0010487
13.4384384,-0.0000120
13.4884885,0.0006605
13.5385385,0.0008478
13.5885886,0.0008105
13.6386386,0.0005627
13.6886887,0.0001812
13.7387387,-0.0000706
13.7887888,0.0000215
13.8388388,0.0001584
13.8888889,0.0001415
13.9389389,0.0000077
13.9889890,-0.0000734
14.0390390,-0.0001403
14.0890891,-0.0001819
14.1391391,-0.0001285
14.1891892,-0.0000018
14.2392392,0.0000756
14.2892893,0.0000533
14.3393393,0.0000158
14.3893894,-0.0000060
14.4394394,-0.0000164
14.4894895,-0.0000244
14.5395395,-0.0000010
14.5895896,0.0000249
14.6396396,0.0000250
14.6896897,0.0000036
14.7397397,-0.0000086
14.7897898,-0.0000089
14.8398398,-0.0000086
14.8898899,-0.0000049
14.9399399,0.0000031
14.9899900,0.0000085
15.0400400,0.0000040
15.0900901,-0.0000013
15.1401401,-0.0000029
15.1901902,-0.0000016
15.2402402,-0.0000014
15.2902903,-0.0000002
15.3403403,0.0000014
15.3903904,0.0000016
15.4404404,0.0000002
15.4904905,-0.0000008
15.5405405,-0.0000004
15.5905906,-0.0000002
15.6406406,-0.0000001
15.6906907,0.0000001
15.7407407,0.0000004
15.7907908,0.0000002
15.8408408,-0.0000001
15.8908909,-0.0000002
15.9409409,-0.0000000
15.9909910,-0.0000000
16.0410410,-0.0000000
16.0910911,0.0000000
16.1411411,0.0000001
16.1911912,0.0000000
16.2412412,-0.0000000
16.2912913,-0.0000000
16.3413413,-0.0000000
16.3913914,-0.0000000
16.4414414,-0.0000000
16.4914915,0.0000000
16.5415415,0.0000000
16.5915916,-0.0000000
16.6416416,-0.0000000
16.6916917,0.0000000
16.7417417,0.0000000
16.7917918,-0.0000000
16.8418418,-0.0000000
16.8918919,0.0000000
16.9419419,0.0000000
16.9919920,-0.0000000
17.0420420,0.0000000
17.0920921,0.0000000
17.1421421,0.0000000
17.1921922,-0.0000000
17.2422422,0.0000000
17.2922923,0.0000000
17.3423423,-0.0000000
17.3923924,-0.0000000
17.4424424,0.0000000
17.4924925,0.0000000
17.5425425,-0.0000000
17.5925926,-0.0000000
17.6426426,0.0000000
17.6926927,0.0000000
17.7427427,-0.0000000
17.7927928,-0.0000000
17.8428428,-0.0000000
17.8928929,0.0000000
17.9429429,-0.0000000
17.9929930,0.0000000
18.0430430,-0.0000000
18.0930931,0.0000000
18.1431431,-0.0000000
18.1931932,0.0000000
18.2432432,-0.0000000
18.2932933,0.0000000
18.3433433,-0.0000000
18.3933934,0.0000000
18.4434434,-0.0000000
18.4934935,-0.0000000
18.5435435,-0.0000000
18.5935936,-0.0000000
18.6436436,-0.0000000
18.6936937,-0.0000000
18.7437437,-0.0000000
18.7937938,0.0000000
18.8438438,0.0000000
18.8938939,0.0000000
18.9439439,0.0000000
18.9939940,0.0000000
19.0440440,0.0000000
19.0940941,0.0000000
19.1441441,0.0000000
19.1941942,0.0000000
19.2442442,0.0000000
19.2942943,0.0000000
19.3443443,0.0000000
19.3943944,0.0000000
19.4444444,0.0000000
19.4944945,0.0000000
19.5445445,0.0000000
19.5945946,0.0000000
19.6446446,0.0000000
19.6946947,0.0000000
19.7447447,0.0000000
19.7947948,0.0000000
19.8448448,0.0000000
19.8948949,0.0000000
19.9449449,0.0000000
19.9949950,0.0000000
20.0450450,0.0000000
20.0950951,0.0000000
20.1451451,0.0000000
20.1951952,0.0000000
20.2452452,0.0000000
20.2952953,0.0000000
20.3453453,0.0000000
20.3953954,0.0000000
20.4454454,0.0000000
20.4954955,0.0000000
20.5455455,0.0000000
20.5955956,0.0000000
20.6456456,0.0000000
20.6956957,0.0000000
20.7457457,0.0000000
20.7957958,0.0000000
20.8458458,0.0000000
20.8958959,0.0000000
20.9459459,0.0000000
20.9959960,0.0000000
21.0460460,0.0000000
21.0960961,0.0000000
21.1461461,0.0000000
21.1961962,0.0000000
21.2462462,0.0000000
21.2962963,0.0000000
21.3463463,0.0000000
21.3963964,0.0000000
21.4464464,0.0000000
21.4964965,0.0000000
21.5465465,0.0000000
21.5965966,0.0000000
21.6466466,0.0000000
21.6966967,0.0000000
21.7467467,0.0000000
21.7967968,0.0000000
21.8468468,0.0000000
21.8968969,0.0000000
21.9469469,0.0000000
21.9969970,0.0000000
22.0470470,0.0000000
22.0970971,0.0000000
22.1471471,0.0000000
22.1971972,0.0000000
22.2472472,0.0000000
22.2972973,0.0000000
22.3473473,0.0000000
22.3973974,0.0000000
22.4474474,0.0000000
22.4974975,0.0000000
22.5475475,0.0000000
22.5975976,0.0000000
22.6476476,0.0000000
22.6976977,0.0000000
22.7477477,0.0000000
22.7977978,0.0000000
22.8478478,0.0000000
22.8978979,0.0000000
22.9479479,0.0000000
22.9979980,0.0000000
23.0480480,0.0000000
23.0980981,0.0000000
23.1481481,0.0000000
23.1981982,0.0000000
23.2482482,0.0000000
23.2982983,0.0000000
23.3483483,0.0000000
23.3983984,0.0000000
23.4484484,0.0000000
23.4984985,0.0000000
23.5485485,0.0000000
23.5985986,0.0000000
23.6486486,0.0000000
23.6986987,0.0000000
23.7487487,0.0000000
23.7987988,0.0000000
23.8488488,0.0000000
23.8988989,0.0000000
23.9489489,0.0000000
23.9989990,0.0000000
24.0490490,0.0000000
24.0990991,0.0000000
24.1491491,0.0000000
24.1991992,0.0000000
24.2492492,0.0000000
24.2992993,0.0000000
24.3493493,0.0000000
24.3993994,0.0000000
24.4494494,0.0000000
24.4994995,0.0000000
24.5495495,0.0000000
24.5995996,0.0000000
24.6496496,0.0000000
24.6996997,0.0000000
24.7497497,0.0000000
24.7997998,0.0000000
24.8498498,0.0000000
24.8998999,0.0000000
24.9499499,0.0000000
25.0000000,0.0000000


==> bernoulli10.csv <==
-25.0000000,0.0873806
-24.9499499,0.1078543
-24.8998999,0.0754151
-24.8498498,-0.1096991
-24.7997998,-0.1005632
-24.7497497,-0.0364906
-24.6996997,0.2132226
-24.6496496,0.4240583
-24.5995996,0.0911673
-24.5495495,-0.0882000
-24.4994995,0.0070185
-24.4494494,0.0681113
-24.3993994,0.0726049
-24.3493493,-0.1118814
-24.2992993,-0.2332679
-24.2492492,-0.3188948
-24.1991992,-0.2835724
-24.1491491,-0.3480134
-24.0990991,-0.2652093
-24.0490490,-0.3361898
-23.9989990,-0.3082019
-23.9489489,-0.2320094
-23.8988989,-0.2441260
-23.8488488,-0.1916352
-23.7987988,-0.2060250
-23.7487487,-0.2287209
-23.6986987,-0.2632614
-23.6486486,-0.3000797
-23.5985986,-0.1921734
-23.5485485,-0.1834744
-23.4984985,0.1750488
-23.4484484,0.2115361
-23.3983984,-0.0434561
-23.3483483,0.1253597
-23.2982983,-0.1503735
-23.2482482,-0.2613909
-23.1981982,0.0967919
-23.1481481,0.0167327
-23.0980981,0.4140171
-23.0480480,0.0074942
-22.9979980,-0.2154327
-22.9479479,-0.1817985
-22.8978979,0.1906489
-22.8478478,0.5479644
-22.7977978,0.0981573
-22.7477477,0.1326417
-22.6976977,0.9208784
-22.6476476,0.3412167
-22.5975976,0.6766709
-22.5475475,0.1320609
-22.4974975,-0.1528450
-22.4474474,0.2197815
-22.3973974,0.0849963
-22.3473473,0.4799660
-22.2972973,0.8692566
-22.2472472,0.5511989
-22.1971972,0.1454076
-22.1471471,0.0121106
-22.0970971,0.2244631
-22.0470470,0.4575649
-21.9969970,0.4170904
-21.9469469,0.2252748
-21.8968969,0.0999653
-21.8468468,0.3056450
-21.7967968,0.2474398
-21.7467467,0.2040111
-21.6966967,0.1664644
-21.6466466,0.1602578
-21.5965966,0.1419211
-21.5465465,0.1406682
-21.4964965,0.3086824
-21.4464464,0.1588423
-21.3963964,-0.0622915
-21.3463463,-0.0682321
-21.2962963,0.1651822
-21.2462462,0.2165543
-21.1961962,0.3870356
-21.1461461,0.3482841
-21.0960961,0.2048439
-21.0460460,-0.2104359
-20.9959960,0.3521352
-20.9459459,0.5060726
-20.8958959,0.6715855
-20.8458458,0.5711075
-20.7957958,0.4860087
-20.7457457,0.1470830
-20.6956957,0.0113827
-20.6456456,-0.0005599
-20.5955956,0.2162230
-20.5455455,0.7284513
-20.4954955,0.2319070
-20.4454454,-0.1692539
-20.3953954,-0.3791890
-20.3453453,-0.3630810
-20.2952953,-0.3747932
-20.2452452,-0.6012201
-20.1951952,-0.8586344
-20.1451451,-1.0567168
-20.0950951,-0.9059341
-20.0450450,-0.6253518
-19.9949950,-0.3125905
-19.9449449,-0.1164340
-19.8948949,-0.2452502
-19.8448448,-0.6454144
-19.7947948,-0.7894818
-19.7447447,-0.3309478
-19.6946947,0.2556779
-19.6446446,0.3251937
-19.5945946,0.2745178
-19.5445445,-0.1625048
-19.4944945,-0.1852811
-19.4444444,-0.0751655
-19.3943944,0.0409983
-19.3443443,0.0467719
-19.2942943,0.0059078
-19.2442442,-0.0131715
-19.1941942,-0.0775530
-19.1441441,-0.2630432
-19.0940941,-0.1116060
-19.0440440,-0.0583038
-18.9939940,0.1055850
-18.9439439,0.4508194
-18.8938939,0.2517906
-18.8438438,0.3456822
-18.7937938,0.3340985
-18.7437437,0.3175710
-18.6936937,0.2587546
-18.6436436,0.1355191
-18.5935936,0.2151761
-18.5435435,0.4562728
-18.4934935,0.1425074
-18.4434434,0.7810340
-18.3933934,0.3884198
-18.3433433,-0.0030354
-18.2932933,-0.2039609
-18.2432432,-0.1030321
-18.1931932,0.1605868
-18.1431431,0.2282341
-18.0930931,0.0403908
-18.0430430,-0.1362535
-17.9929930,-0.1237724
-17.9429429,-0.0241964
-17.8928929,-0.0180793
-17.8428428,-0.0666850
-17.7927928,-0.0992703
-17.7427427,-0.0927093
-17.6926927,-0.0875707
-17.6426426,-0.0761013
-17.5925926,-0.0323706
-17.5425425,0.0311639
-17.4924925,0.1408978
-17.4424424,0.1889120
-17.3923924,0.1996804
-17.3423423,0.2849133
-17.2922923,0.1268231
-17.2422422,0.3251680
-17.1921922,0.5134242
-17.1421421,0.5415422
-17.0920921,0.5431235
-17.0420420,0.6104261
-16.9919920,0.6995274
-16.9419419,0.6678565
-16.8918919,0.6781530
-16.8418418,0.6289580
-16.7917918,0.3942655
-16.7417417,0.1888447
-16.6916917,0.1237928
-16.6416416,0.1217200
-16.5915916,-0.0991827
-16.5415415,0.0978857
-16.4914915,0.3082961
-16.4414414,0.4413785
-16.3913914,0.5330546
-16.3413413,0.3587376
-16.2912913,0.0266660
-16.2412412,-0.2727397
-16.1911912,-0.5378374
-16.1411411,-0.4796135
-16.0910911,-0.1270066
-16.0410410,0.0921174
-15.9909910,-0.1254721
-15.9409409,-0.5202321
-15.8908909,-0.5232118
-15.8408408,-0.1163774
-15.7907908,0.1860114
-15.7407407,0.0333089
-15.6906907,-0.3262742
-15.6406406,-0.5875423
-15.5905906,-0.6978939
-15.5405405,-0.6001908
-15.4904905,-0.2594414
-15.4404404,0.1082415
-15.3903904,-0.1672906
-15.3403403,-0.5096631
-15.2902903,-0.9423445
-15.2402402,-0.8261039
-15.1901902,-0.0965376
-15.1401401,0.3467251
-15.0900901,-0.2116258
-15.0400400,-0.2778127
-14.9899900,-0.1078396
-14.9399399,0.1557573
-14.8898899,0.5341322
-14.8398398,0.6058778
-14.7897898,0.5473527
-14.7397397,0.1569852
-14.6896897,0.4782126
-14.6396396,0.7727704
-14.5895896,0.2746343
-14.5395395,0.6295147
-14.4894895,0.5494671
-14.4394394,0.4979176
-14.3893894,0.4140423
-14.3393393,0.0302007
-14.2892893,-0.0539897
-14.2392392,0.0718665
-14.1891892,-0.2111530
-14.1391391,0.2923297
-14.0890891,0.3168900
-14.0390390,0.1933206
-13.9889890,0.3529829
-13.9389389,0.5418973
-13.8888889,0.4522347
-13.8388388,0.6215089
-13.7887888,0.5989183
-13.7387387,0.5736914
-13.6886887,0.4561423
-13.6386386,0.3353953
-13.5885886,0.2846375
-13.5385385,-0.1052726
-13.4884885,0.1932498
-13.4384384,-0.3674121
-13.3883884,-0.3402725
-13.3383383,-0.2817244
-13.2882883,-0.3761821
-13.2382382,-0.4672251
-13.1881882,-0.4967640
-13.1381381,-0.5214266
-13.0880881,-0.5775584
-13.0380380,-0.3778807
-12.9879880,-0.6053785
-12.9379379,-0.1916299
-12.8878879,-0.1185986
-12.8378378,-0.0429753
-12.7877878,0.1131184
-12.7377377,0.1942447
-12.6876877,0.1309313
-12.6376376,-0.1007032
-12.5875876,-0.3986973
-12.5375375,-0.4999289
-12.4874875,-0.2304494
-12.4374374,0.2762878
-12.3873874,0.6470206
-12.3373373,0.5705530
-12.2872873,0.1129095
-12.2372372,0.1148962
-12.1871872,0.2574978
-12.1371371,-0.0805778
-12.0870871,-0.0101130
-12.0370370,-0.1757107
-11.9869870,-0.3289151
-11.9369369,-0.3403168
-11.8868869,-0.0341475
-11.8368368,0.1320232
-11.7867868,-0.4057961
-11.7367367,-0.1434997
-11.6866867,0.1300881
-11.6366366,-0.0430714
-11.5865866,0.7580943
-11.5365365,0.0184331
-11.4864865,0.4685349
-11.4364364,0.6019303
-11.3863864,0.6949275
-11.3363363,0.6615788
-11.2862863,0.6512204
-11.2362362,0.5150462
-11.1861862,0.3570542
-11.1361361,0.2373447
-11.0860861,0.1822625
-11.0360360,0.1622035
-10.9859860,0.1681262
-10.9359359,0.2508023
-10.8858859,0.4482019
-10.8358358,0.6055902
-10.7857858,0.4611176
-10.7357357,0.2202932
-10.6856857,0.1860058
-10.6356356,0.3900434
-10.5855856,0.1078406
-10.5355355,0.0656163
-10.4854855,0.1552640
-10.4354354,0.6543082
-10.3853854,0.7273344
-10.3353353,0.7269709
-10.2852853,1.0398047
-10.2352352,0.4650095
-10.1851852,1.1443753
-10.1351351,0.4433956
-10.0850851,0.7251202
-10.0350350,0.4014295
-9.9849850,0.4419752
-9.9349349,0.4453485
-9.8848849,0.4605952
-9.8348348,0.4920875
-9.7847848,0.6040772
-9.7347347,0.6504933
-9.6846847,0.5668232
-9.6346346,0.2411903
-9.5845846,-0.1896667
-9.5345345,-0.2885726
-9.4844845,-0.2049600
-9.4344344,0.3833409
-9.3843844,0.1579552
-9.3343343,0.1712980
-9.2842843,0.0892852
-9.2342342,0.2096394
-9.1841842,0.4195410
-9.1341341,0.3123430
-9.0840841,0.4471058
-9.0340340,0.0659906
-8.9839840,-0.1073788
-8.9339339,-0.2436016
-8.8838839,-0.4175201
-8.8338338,-0.5363929
-8.7837838,-0.5411015
-8.7337337,-0.3132879
-8.6836837,-0.3520828
-8.6336336,-0.2905683
-8.5835836,-0.3639707
-8.5335335,-0.4995818
-8.4834835,-0.6732172
-8.4334334,-0.7792126
-8.3833834,-0.7125228
-8.3333333,-0.4924109
-8.2832833,-0.3228280
-8.2332332,-0.3193153
-8.1831832,-0.3550841
-8.1331331,-0.2364836
-8.0830831,0.2196150
-8.0330330,0.0593171
-7.9829830,0.0921022
-7.9329329,-0.2738527
-7.8828829,-0.2346315
-7.8328328,-0.1753111
-7.7827828,-0.0858258
-7.7327327,-0.0017561
-7.6826827,-0.0891259
-7.6326326,0.0450644
-7.5825826,-0.0042709
-7.5325325,0.0186155
-7.4824825,0.3818727
-7.4324324,0.3841869
-7.3823824,0.3862572
-7.3323323,-0.2891273
-7.2822823,0.0133740
-7.2322322,0.1608258
-7.1821822,0.4002735
-7.1321321,0.2211224
-7.0820821,-0.2160663
-7.0320320,-0.1316773
-6.9819820,0.3926701
-6.9319319,-0.0927033
-6.8818819,-0.4393058
-6.8318318,0.4561149
-6.7817818,-0.4125744
-6.7317317,-0.1184935
-6.6816817,0.0378676
-6.6316316,-0.0432613
-6.5815816,-0.0349774
-6.5315315,-0.0942008
-6.4814815,-0.1327060
-6.4314314,-0.2013473
-6.3813814,-0.2901609
-6.3313313,-0.3463714
-6.2812813,-0.2881234
-6.2312312,-0.1131655
-6.1811812,-0.2730552
-6.1311311,-0.1126174
-6.0810811,0.4910731
-6.0310310,0.5053256
-5.9809810,-0.0361861
-5.9309309,-0.0122508
-5.8808809,-0.0478429
-5.8308308,-0.1395392
-5.7807808,0.0251206
-5.7307307,0.0756681
-5.6806807,0.1174847
-5.6306306,0.1300191
-5.5805806,0.1042091
-5.5305305,0.0600947
-5.4804805,0.0047709
-5.4304304,-0.0863501
-5.3803804,-0.2246169
-5.3303303,-0.3446624
-5.2802803,-0.3410798
-5.2302302,-0.2356277
-5.1801802,-0.2519139
-5.1301301,-0.5248460
-5.0800801,-0.6658741
-5.0300300,-0.3963555
-4.9799800,-0.8073860
-4.9299299,-0.9625897
-4.8798799,-0.7500950
-4.8298298,-0.7901040
-4.7797798,-0.5153158
-4.7297297,-0.3533558
-4.6796797,-0.4017461
-4.6296296,-0.6756005
-4.5795796,-1.0878433
-4.5295295,-1.3749518
-4.4794795,-0.6978950
-4.4294294,-0.3600324
-4.3793794,-0.3596440
-4.3293293,-0.8852736
-4.2792793,-1.0648271
-4.2292292,-1.0034542
-4.1791792,-0.8659559
-4.1291291,-0.8723551
-4.0790791,-0.8777638
-4.0290290,-0.7645177
-3.9789790,-0.6295191
-3.9289289,-0.3900501
-3.8788789,-0.4446184
-3.8288288,-0.6242318
-3.7787788,-0.2293781
-3.7287287,-1.5601783
-3.6786787,-1.0957647
-3.6286286,0.0299791
-3.5785786,0.2683599
-3.5285285,-0.2914413
-3.4784785,-0.1456313
-3.4284284,-0.4233874
-3.3783784,-0.6634593
-3.3283283,0.1770670
-3.2782783,0.1967586
-3.2282282,0.2585371
-3.1781782,0.1737449
-3.1281281,0.2426279
-3.0780781,0.3212328
-3.0280280,0.2686723
-2.9779780,0.2166140
-2.9279279,0.0926437
-2.8778779,-0.0393253
-2.8278278,-0.0257277
-2.7777778,0.4206255
-2.7277277,-0.2508721
-2.6776777,0.0720978
-2.6276276,0.2437515
-2.5775776,0.0572180
-2.5275275,-0.4976630
-2.4774775,0.0443105
-2.4274274,-1.3413107
-2.3773774,-0.7370396
-2.3273273,-0.2353276
-2.2772773,-0.7213659
-2.2272272,0.0143180
-2.1771772,0.4530433
-2.1271271,-0.2360917
-2.0770771,-1.2998094
-2.0270270,-0.1928776
-1.9769770,-1.1520265
-1.9269269,0.9918646
-1.8768769,-1.2063882
-1.8268268,-0.8081361
-1.7767768,-0.3762089
-1.7267267,-0.1755856
-1.6766767,-0.0588576
-1.6266266,-0.2490971
-1.5765766,-0.5202410
-1.5265265,-0.9677200
-1.4764765,-1.2981341
-1.4264264,-1.3242845
-1.3763764,-0.9152835
-1.3263263,-0.3322896
-1.2762763,-0.2933629
-1.2262262,-1.0212112
-1.1761762,-1.7756631
-1.1261261,-1.7454423
-1.0760761,-1.1072609
-1.0260260,-0.7694604
-0.9759760,-0.9643926
-0.9259259,-1.0573810
-0.8758759,-0.8018171
-0.8258258,-0.7513405
-0.7757758,-1.5017427
-0.7257257,-0.8609340
-0.6756757,-0.3506112
-0.6256256,-0.1856831
-0.5755756,-0.3206072
-0.5255255,-0.1981938
-0.4754755,-0.2442630
-0.4254254,-0.1333528
-0.3753754,-0.1416933
-0.3253253,-0.2623910
-0.2752753,-0.4354292
-0.2252252,-0.8862996
-0.1751752,-0.3540154
-0.1251251,-0.9472692
-0.0750751,-0.2897871
-0.0250250,-0.7816702
0.0250250,0.8357000
0.0750751,0.7007574
0.1251251,-0.2250013
0.1751752,-0.1916630
0.2252252,-1.5610893
0.2752753,-0.5477501
0.3253253,-1.7761346
0.3753754,-0.9982996
0.4254254,0.3203790
0.4754755,0.5240772
0.5255255,-0.7911321
0.5755756,-2.1213804
0.6256256,-1.9759401
0.6756757,-0.1872052
0.7257257,1.2660446
0.7757758,-0.5604476
0.8258258,-0.2376090
0.8758759,-0.0084025
0.9259259,0.2548745
0.9759760,-0.0160438
1.0260260,-1.0200715
1.0760761,-0.8306001
1.1261261,-1.1387111
1.1761762,-1.2938793
1.2262262,-1.1811124
1.2762763,-0.8154498
1.3263263,-0.4398949
1.3763764,-0.2934349
1.4264264,-0.2469266
1.4764765,0.0669062
1.5265265,0.3326507
1.5765766,-0.3016243
1.6266266,-0.4123170
1.6766767,0.1054855
1.7267267,-0.0435964
1.7767768,0.3784793
1.8268268,0.4789524
1.8768769,0.4072646
1.9269269,0.1681177
1.9769770,-0.2243505
2.0270270,-0.5080746
2.0770771,-0.4967315
2.1271271,-0.0109456
2.1771772,0.9607524
2.2272272,0.6156241
2.2772773,0.3973400
2.3273273,-0.8848219
2.3773774,-2.0957481
2.4274274,-2.8121885
2.4774775,-2.6099609
2.5275275,-1.3447292
2.5775776,0.0258157
2.6276276,0.3770369
2.6776777,-0.2210930
2.7277277,-0.2899867
2.7777778,-0.2664487
2.8278278,-0.2762286
2.8778779,-0.6360170
2.9279279,-1.0063019
2.9779780,-0.9993163
3.0280280,-0.6409547
3.0780781,-0.7967991
3.1281281,-0.3428292
3.1781782,-0.8361700
3.2282282,-0.3646666
3.2782783,-1.7397534
3.3283283,-1.4166372
3.3783784,-1.3210327
3.4284284,-1.3051851
3.4784785,-1.3365524
3.5285285,-1.4646104
3.5785786,-1.5420243
3.6286286,-1.4493640
3.6786787,-1.2673410
3.7287287,-1.0956363
3.7787788,-1.1605846
3.8288288,-0.9765510
3.8788789,-0.6937419
3.9289289,-0.4245772
3.9789790,-0.5113711
4.0290290,-0.8849731
4.0790791,-0.7121546
4.1291291,0.0107484
4.1791792,-0.0343778
4.2292292,-0.9234392
4.2792793,0.4416424
4.3293293,0.3898964
4.3793794,0.2785614
4.4294294,0.7810072
4.4794795,0.6387065
4.5295295,0.7824240
4.5795796,0.5522889
4.6296296,0.9348408
4.6796797,1.0494881
4.7297297,0.9817120
4.7797798,1.0512832
4.8298298,1.2027002
4.8798799,1.4487349
4.9299299,1.1383878
4.9799800,0.9100325
5.0300300,1.9289237
5.0800801,1.2907325
5.1301301,-0.3160684
5.1801802,-0.2317630
5.2302302,0.9316992
5.2802803,-1.3081656
5.3303303,-1.2032445
5.3803804,-1.0071722
5.4304304,-1.4733572
5.4804805,-0.7278568
5.5305305,-0.2912681
5.5805806,0.2046829
5.6306306,0.6745570
5.6806807,1.3251026
5.7307307,1.0450089
5.7807808,0.6754395
5.8308308,0.2298293
5.8808809,-0.1877851
5.9309309,-0.4674522
5.9809810,-0.5541621
6.0310310,-0.5330876
6.0810811,-0.3984214
6.1311311,-0.2622334
6.1811812,-0.1546928
6.2312312,-0.0160940
6.2812813,0.1543919
6.3313313,0.2764001
6.3813814,0.2508258
6.4314314,0.2384512
6.4814815,0.2704097
6.5315315,0.1970746
6.5815816,-0.2525794
6.6316316,-0.7961042
6.6816817,-1.0881333
6.7317317,-0.8616775
6.7817818,-1.6138051
6.8318318,-1.6081076
6.8818819,-1.7136249
6.9319319,-1.1351443
6.9819820,-0.9258950
7.0320320,-0.5507914
7.0820821,-0.0611744
7.1321321,0.4201588
7.1821822,0.9682448
7.2322322,0.9300391
7.2822823,0.9819916
7.3323323,0.7027750
7.3823824,0.8782333
7.4324324,0.7857059
7.4824825,0.7681496
7.5325325,0.7294125
7.5825826,0.7479592
7.6326326,0.6940090
7.6826827,0.6082083
7.7327327,0.0926370
7.7827828,0.6516600
7.8328328,-0.1611531
7.8828829,0.1514046
7.9329329,0.4845984
7.9829830,0.3257534
8.0330330,0.3846901
8.0830831,0.4965082
8.1331331,0.6687037
8.1831832,0.7296386
8.2332332,0.7667226
8.2832833,0.9674457
8.3333333,0.6502346
8.3833834,0.8140309
8.4334334,0.8684318
8.4834835,0.7554730
8.5335335,0.6751654
8.5835836,0.6166496
8.6336336,0.5631252
8.6836837,0.5214580
8.7337337,0.4833435
8.7837838,0.4609957
8.8338338,0.4098764
8.8838839,0.4310058
8.9339339,0.3218361
8.9839840,0.1766356
9.0340340,-0.0165091
9.0840841,-0.2283176
9.1341341,-0.4224791
9.1841842,-0.5758704
9.2342342,-0.6821610
9.2842843,-0.7362248
9.3343343,-0.7445324
9.3843844,-0.8363440
9.4344344,-0.6871102
9.4844845,-0.6273342
9.5345345,-0.5333867
9.5845846,-0.3901091
9.6346346,-0.1914884
9.6846847,0.0254784
9.7347347,0.2085139
9.7847848,-0.1488152
9.8348348,1.0665060
9.8848849,1.0571873
9.9349349,1.3852605
9.9849850,1.4756866
10.0350350,1.5803669
10.0850851,1.9881433
10.1351351,1.7860545
10.1851852,1.4400975
10.2352352,1.7798189
10.2852853,1.7717672
10.3353353,1.7862550
10.3853854,1.2265955
10.4354354,0.8777241
10.4854855,0.4527884
10.5355355,0.1121184
10.5855856,-0.7929138
10.6356356,-1.0490505
10.6856857,-1.0097737
10.7357357,-0.7578802
10.7857858,-0.3962164
10.8358358,-0.6619648
10.8858859,-1.0957219
10.9359359,-1.5770287
10.9859860,-1.2343282
11.0360360,-0.2368465
11.0860861,0.6962091
11.1361361,-0.4235939
11.1861862,-0.1023865
11.2362362,0.1617835
11.2862863,-0.1378036
11.3363363,0.7423002
11.3863864,1.2260066
11.4364364,1.3406674
11.4864865,1.2731025
11.5365365,0.5800435
11.5865866,-0.1495473
11.6366366,-0.1850898
11.6866867,-0.1397174
11.7367367,-0.3412208
11.7867868,-0.7163511
11.8368368,-1.0483880
11.8868869,-0.6125941
11.9369369,-0.9492715
11.9869870,-0.7710849
12.0370370,-1.6098763
12.0870871,-0.8113042
12.1371371,-0.6130802
12.1871872,-0.6055755
12.2372372,-0.1288579
12.2872873,-0.0618323
12.3373373,0.2259441
12.3873874,0.2129982
12.4374374,0.1562101
12.4874875,0.2680917
12.5375375,0.4692630
12.5875876,0.4516829
12.6376376,0.3565104
12.6876877,0.3745644
12.7377377,0.4973840
12.7877878,0.6000379
12.8378378,0.9415179
12.8878879,1.1415553
12.9379379,1.1207310
12.9879880,1.1076111
13.0380380,0.9803480
13.0880881,0.9339215
13.1381381,0.9694569
13.1881882,0.8250505
13.2382382,0.6590336
13.2882883,0.8845608
13.3383383,0.7509660
13.3883884,0.7078068
13.4384384,0.6731037
13.4884885,0.5642418
13.5385385,0.4529138
13.5885886,0.3121390
13.6386386,0.2437417
13.6886887,-0.0965070
13.7387387,-0.0780240
13.7887888,-0.5445785
13.8388388,-0.7721827
13.8888889,-0.9276032
13.9389389,-1.2074941
13.9889890,-1.2135384
14.0390390,-1.1293100
14.0890891,-0.8850151
14.1391391,-0.5107968
14.1891892,-0.3342400
14.2392392,0.0478862
14.2892893,-0.0985775
14.3393393,-0.1174275
14.3893894,0.0380876
14.4394394,0.2678055
14.4894895,0.3774138
14.5395395,0.3761644
14.5895896,0.3853336
14.6396396,0.4272576
14.6896897,0.4480587
14.7397397,0.4241102
14.7897898,0.3973639
14.8398398,0.3533811
14.8898899,0.3611678
14.9399399,0.2715081
14.9899900,0.2690469
15.0400400,0.1257429
15.0900901,-0.0065314
15.1401401,-0.1595825
15.1901902,-0.3486427
15.2402402,-0.5639013
15.2902903,-0.8208762
15.3403403,-0.9771499
15.3903904,-1.1583996
15.4404404,-1.2044616
15.4904905,-1.3113438
15.5405405,-0.5855659
15.5905906,-0.6165390
15.6406406,-0.7005721
15.6906907,-0.0709577
15.7407407,-0.5545152
15.7907908,-0.0227822
15.8408408,0.1229109
15.8908909,0.1576460
15.9409409,0.4285639
15.9909910,0.3137446
16.0410410,0.4296449
16.0910911,0.5030783
16.1411411,0.7204076
16.1911912,0.6315038
16.2412412,0.5177378
16.2912913,0.3032315
16.3413413,0.1175682
16.3913914,0.0551227
16.4414414,0.0738547
16.4914915,0.0800641
16.5415415,0.0722716
16.5915916,0.0962726
16.6416416,0.1359977
16.6916917,0.1464531
16.7417417,0.1069679
16.7917918,0.0877154
16.8418418,-0.0360316
16.8918919,0.0679832
16.9419419,0.1820999
16.9919920,0.3319690
17.0420420,0.4413328
17.0920921,0.4472325
17.1421421,0.1173339
17.1921922,-0.0021598
17.2422422,0.1005239
17.2922923,0.3897236
17.3423423,0.5118810
17.3923924,-0.0305744
17.4424424,-0.4754889
17.4924925,-1.1956723
17.5425425,-1.2529392
17.5925926,-1.7146800
17.6426426,-1.4406497
17.6926927,-1.1495353
17.7427427,-1.1035680
17.7927928,-1.2068440
17.8428428,-1.4257292
17.8928929,-0.8436147
17.9429429,-0.3974084
17.9929930,-0.3117734
18.0430430,-0.5195709
18.0930931,-0.5394460
18.1431431,-0.5042974
18.1931932,-0.2196464
18.2432432,0.0251921
18.2932933,0.3159925
18.3433433,0.6099810
18.3933934,0.8012851
18.4434434,0.8220994
18.4934935,0.6859311
18.5435435,0.4646675
18.5935936,0.2088304
18.6436436,-0.0305577
18.6936937,-0.0128753
18.7437437,-0.3082640
18.7937938,-0.4038074
18.8438438,-0.3213190
18.8938939,-0.1001101
18.9439439,-0.0153297
18.9939940,-0.2108476
19.0440440,-0.1545332
19.0940941,0.5177106
19.1441441,0.3156999
19.1941942,0.3714717
19.2442442,0.7485483
19.2942943,0.5865342
19.3443443,0.8333443
19.3943944,0.7032203
19.4444444,0.9748986
19.4944945,0.4845372
19.5445445,0.6716210
19.5945946,0.7133509
19.6446446,0.6017511
19.6946947,0.4334958
19.7447447,0.2085208
19.7947948,0.0417075
19.8448448,0.1225042
19.8948949,0.3833879
19.9449449,0.3638597
19.9949950,0.1669883
20.0450450,0.0906817
20.0950951,-0.2210885
20.1451451,-0.1115416
20.1951952,0.0518234
20.2452452,0.0503790
20.2952953,-0.0005293
20.3453453,-0.1208640
20.3953954,-0.1291106
20.4454454,-0.1386692
20.4954955,0.0029402
20.5455455,0.2254456
20.5955956,0.3983596
20.6456456,0.6309471
20.6956957,0.5404127
20.7457457,0.6759629
20.7957958,0.7715686
20.8458458,0.8534297
20.8958959,0.8334705
20.9459459,0.7985088
20.9959960,0.7527118
21.0460460,0.8594930
21.0960961,0.7017848
21.1461461,0.5558017
21.1961962,0.3681590
21.2462462,0.1619608
21.2962963,0.0227441
21.3463463,-0.2165764
21.3963964,-0.3034416
21.4464464,-0.3012255
21.4964965,-0.1915407
21.5465465,-0.0657409
21.5965966,0.0193618
21.6466466,0.0977872
21.6966967,0.0997478
21.7467467,0.1239175
21.7967968,-0.0472272
21.8468468,-0.1293570
21.8968969,-0.1435023
21.9469469,-0.1008333
21.9969970,-0.1227008
22.0470470,-0.2508445
22.0970971,-0.3042148
22.1471471,-0.3316142
22.1971972,-0.1605138
22.2472472,-0.4881262
22.2972973,-0.6997223
22.3473473,-0.3253379
22.3973974,-0.5683671
22.4474474,-0.4118253
22.4974975,-0.0431202
22.5475475,-0.0881297
22.5975976,0.0088929
22.6476476,-0.2459437
22.6976977,-0.4062983
22.7477477,-0.3800697
22.7977978,-0.2766067
22.8478478,-0.1902775
22.8978979,-0.3597873
22.9479479,-0.3576610
22.9979980,-0.4469044
23.0480480,0.2569242
23.0980981,0.0295326
23.1481481,-0.0968678
23.1981982,-0.2695566
23.2482482,-0.3184554
23.2982983,-0.0969287
23.3483483,0.1550473
23.3983984,-0.2085862
23.4484484,-0.4353999
23.4984985,-0.3703287
23.5485485,-0.3604395
23.5985986,-0.3032669
23.6486486,-0.3476797
23.6986987,-0.4469577
23.7487487,-0.3491959
23.7987988,-0.3162623
23.8488488,-0.2401807
23.8988989,-0.3909850
23.9489489,-0.1634334
23.9989990,0.0579589
24.0490490,0.2207468
24.0990991,0.3941119
24.1491491,0.0996688
24.1991992,0.6115086
24.2492492,0.8553987
24.2992993,0.3525901
24.3493493,0.7493234
24.3993994,0.5205871
24.4494494,0.4432774
24.4994995,0.3795605
24.5495495,0.2247305
24.5995996,0.0413656
24.6496496,-0.1619628
24.6996997,-0.2155104
24.7497497,-0.3357677
24.7997998,-0.4428628
24.8498498,-0.4191604
24.8998999,-0.3741077
24.9499499,-0.1231897
25.0000000,-0.1882767


==> bernoulli11.csv <==
-25.0000000,-0.0882842
-24.9499499,-0.0572833
-24.8998999,-0.0165283
-24.8498498,0.0348600
-24.7997998,0.0935272
-24.7497497,0.1529141
-24.6996997,0.2037781
-24.6496496,0.2350265
-24.5995996,0.2370050
-24.5495495,0.2082988
-24.4994995,0.1565005
-24.4494494,0.1002759
-24.3993994,0.0667744
-24.3493493,0.0785716
-24.2992993,0.1358977
-24.2492492,0.2144437
-24.1991992,0.2589902
-24.1491491,0.2048048
-24.0990991,0.0582776
-24.0490490,-0.0382764
-23.9989990,0.0441679
-23.9489489,0.2399067
-23.8988989,0.3217029
-23.8488488,0.2246426
-23.7987988,0.0951324
-23.7487487,0.0709965
-23.6986987,0.1039454
-23.6486486,0.0766046
-23.5985986,0.0033825
-23.5485485,-0.0549355
-23.4984985,-0.0631975
-23.4484484,-0.0568648
-23.3983984,-0.0562271
-23.3483483,-0.0627227
-23.2982983,-0.0799561
-23.2482482,-0.1036503
-23.1981982,-0.1002947
-23.1481481,-0.0149253
-23.0980981,0.1284940
-23.0480480,0.1822409
-22.9979980,0.0262142
-22.9479479,-0.2580465
-22.8978979,-0.4326609
-22.8478478,-0.4124049
-22.7977978,-0.3145327
-22.7477477,-0.2552035
-22.6976977,-0.2061332
-22.6476476,-0.1060140
-22.5975976,-0.0195760
-22.5475475,-0.0226805
-22.4974975,-0.1244269
-22.4474474,-0.1969621
-22.3973974,-0.0891269
-22.3473473,0.2019242
-22.2972973,0.4366946
-22.2472472,0.4060744
-22.1971972,0.2110434
-22.1471471,0.1709264
-22.0970971,0.3430229
-22.0470470,0.5047309
-21.9969970,0.4779845
-21.9469469,0.3507479
-21.8968969,0.2889833
-21.8468468,0.3981010
-21.7967968,0.2902592
-21.7467467,0.2299186
-21.6966967,0.1658124
-21.6466466,0.1183041
-21.5965966,0.0725512
-21.5465465,0.0217184
-21.4964965,-0.0312806
-21.4464464,-0.0754479
-21.3963964,-0.1113697
-21.3463463,-0.1357269
-21.2962963,-0.1459078
-21.2462462,-0.1404214
-21.1961962,-0.1224680
-21.1461461,-0.0967371
-21.0960961,-0.0611885
-21.0460460,-0.0044137
-20.9959960,0.0749897
-20.9459459,0.1474090
-20.8958959,0.1691179
-20.8458458,0.1465010
-20.7957958,0.1497193
-20.7457457,0.1927959
-20.6956957,0.1275927
-20.6456456,-0.0256246
-20.5955956,0.0924342
-20.5455455,0.0918070
-20.4954955,0.1270063
-20.4454454,0.2584441
-20.3953954,0.3206324
-20.3453453,0.3830377
-20.2952953,0.3863068
-20.2452452,0.3504420
-20.1951952,0.2836558
-20.1451451,0.2130275
-20.0950951,0.1681841
-20.0450450,0.1552105
-19.9949950,0.1706861
-19.9449449,0.2054490
-19.8948949,0.2447029
-19.8448448,0.2669655
-19.7947948,0.2717654
-19.7447447,0.2656066
-19.6946947,0.2547388
-19.6446446,0.2430954
-19.5945946,0.2410089
-19.5445445,0.2442792
-19.4944945,0.2425317
-19.4444444,0.2259501
-19.3943944,0.1894058
-19.3443443,0.1246788
-19.2942943,0.0340527
-19.2442442,-0.0709432
-19.1941942,-0.1716078
-19.1441441,-0.2469876
-19.0940941,-0.2758906
-19.0440440,-0.2496953
-18.9939940,-0.1733437
-18.9439439,-0.0689244
-18.8938939,0.0280767
-18.8438438,0.0825600
-18.7937938,0.0807565
-18.7437437,0.0246184
-18.6936937,-0.0633339
-18.6436436,-0.1415836
-18.5935936,-0.1670662
-18.5435435,-0.1286101
-18.4934935,-0.0303470
-18.4434434,0.1082860
-18.3933934,0.2552302
-18.3433433,0.3801464
-18.2932933,0.4950059
-18.2432432,0.6059496
-18.1931932,0.6788579
-18.1431431,0.6562200
-18.0930931,0.5318556
-18.0430430,0.3433327
-17.9929930,0.1555146
-17.9429429,0.0654116
-17.8928929,0.1654291
-17.8428428,0.4051161
-17.7927928,0.5117343
-17.7427427,0.2920310
-17.6926927,-0.0807656
-17.6426426,-0.2020786
-17.5925926,-0.0039398
-17.5425425,0.1965553
-17.4924925,0.1830249
-17.4424424,0.0715977
-17.3923924,0.0879668
-17.3423423,0.1850272
-17.2922923,0.2521024
-17.2422422,0.2481896
-17.1921922,0.2350795
-17.1421421,0.2369564
-17.0920921,0.2279100
-17.0420420,0.2019626
-16.9919920,0.1613265
-16.9419419,0.1189364
-16.8918919,0.0743054
-16.8418418,0.0315355
-16.7917918,-0.0038132
-16.7417417,-0.0264847
-16.6916917,-0.0350673
-16.6416416,-0.0316790
-16.5915916,-0.0179500
-16.5415415,0.0045247
-16.4914915,0.0332880
-16.4414414,0.0658056
-16.3913914,0.1002114
-16.3413413,0.1337090
-16.2912913,0.1602844
-16.2412412,0.1736719
-16.1911912,0.1747926
-16.1411411,0.1553793
-16.0910911,0.1092323
-16.0410410,0.0714651
-15.9909910,-0.0514431
-15.9409409,-0.1252996
-15.8908909,-0.3515820
-15.8408408,-0.4634543
-15.7907908,-0.6903985
-15.7407407,-0.9203899
-15.6906907,-1.1145202
-15.6406406,-1.2441245
-15.5905906,-1.2775664
-15.5405405,-1.2036491
-15.4904905,-1.0330028
-15.4404404,-0.8078509
-15.3903904,-0.5954398
-15.3403403,-0.4594540
-15.2902903,-0.4267646
-15.2402402,-0.4982264
-15.1901902,-0.6344902
-15.1401401,-0.7612304
-15.0900901,-0.8053541
-15.0400400,-0.7504441
-14.9899900,-0.6024193
-14.9399399,-0.3953550
-14.8898899,-0.1904076
-14.8398398,-0.0548084
-14.7897898,0.0075438
-14.7397397,0.0082084
-14.6896897,-0.0354519
-14.6396396,-0.0982573
-14.5895896,-0.1390884
-14.5395395,-0.1618872
-14.4894895,-0.1771061
-14.4394394,-0.1805184
-14.3893894,-0.1624113
-14.3393393,-0.1227273
-14.2892893,-0.0425049
-14.2392392,-0.0246652
-14.1891892,0.0918481
-14.1391391,0.0736720
-14.0890891,-0.2352409
-14.0390390,-0.1147800
-13.9889890,-0.4413370
-13.9389389,-0.6889564
-13.8888889,-0.2873744
-13.8388388,0.2919287
-13.7887888,0.6506829
-13.7387387,0.5410661
-13.6886887,0.2347914
-13.6386386,0.2658337
-13.5885886,0.6458753
-13.5385385,0.8830979
-13.4884885,0.7250793
-13.4384384,0.3881635
-13.3883884,0.2198020
-13.3383383,0.1848425
-13.2882883,0.1687683
-13.2382382,0.1465925
-13.1881882,0.1500274
-13.1381381,0.1364215
-13.0880881,0.0634605
-13.0380380,0.0293742
-12.9879880,0.0253097
-12.9379379,-0.1629448
-12.8878879,-0.3955588
-12.8378378,-0.2720422
-12.7877878,-0.3887959
-12.7377377,-0.3825124
-12.6876877,-0.3091145
-12.6376376,-0.2714660
-12.5875876,-0.1844053
-12.5375375,-0.1042319
-12.4874875,-0.0000778
-12.4374374,0.1136755
-12.3873874,0.2249158
-12.3373373,0.3238605
-12.2872873,0.3965695
-12.2372372,0.4289395
-12.1871872,0.4196924
-12.1371371,0.3766874
-12.0870871,0.2982119
-12.0370370,0.1735132
-11.9869870,0.0149036
-11.9369369,-0.1282728
-11.8868869,-0.2022949
-11.8368368,-0.2157912
-11.7867868,-0.2342569
-11.7367367,-0.2395260
-11.6866867,-0.0667342
-11.6366366,0.1370001
-11.5865866,0.0690828
-11.5365365,0.1696152
-11.4864865,0.1387963
-11.4364364,0.0581713
-11.3863864,0.0356829
-11.3363363,0.0392805
-11.2862863,0.1118511
-11.2362362,0.2212598
-11.1861862,0.3439405
-11.1361361,0.4319722
-11.0860861,0.4405670
-11.0360360,0.3683436
-10.9859860,0.2271392
-10.9359359,0.0394613
-10.8858859,-0.1607115
-10.8358358,-0.3318555
-10.7857858,-0.4644898
-10.7357357,-0.5563743
-10.6856857,-0.6046518
-10.6356356,-0.6097616
-10.5855856,-0.5827114
-10.5355355,-0.5202166
-10.4854855,-0.4240379
-10.4354354,-0.3160502
-10.3853854,-0.2301015
-10.3353353,-0.1898980
-10.2852853,-0.2132107
-10.2352352,-0.3050645
-10.1851852,-0.4360006
-10.1351351,-0.5519510
-10.0850851,-0.6088162
-10.0350350,-0.5921729
-9.9849850,-0.4993767
-9.9349349,-0.3581522
-9.8848849,-0.2208876
-9.8348348,-0.1343810
-9.7847848,-0.1005184
-9.7347347,-0.1139432
-9.6846847,-0.1570930
-9.6346346,-0.1984410
-9.5845846,-0.2022907
-9.5345345,-0.1714181
-9.4844845,-0.1104883
-9.4344344,-0.0162931
-9.3843844,0.1127331
-9.3343343,0.2610470
-9.2842843,0.4196321
-9.2342342,0.5644177
-9.1841842,0.6371561
-9.1341341,0.5921857
-9.0840841,0.4879376
-9.0340340,0.4851012
-8.9839840,0.6548202
-8.9339339,0.8571233
-8.8838839,0.8826714
-8.8338338,0.7282311
-8.7837838,0.5825350
-8.7337337,0.5230834
-8.6836837,0.4687504
-8.6336336,0.3162606
-8.5835836,0.1146899
-8.5335335,-0.0672870
-8.4834835,-0.2125854
-8.4334334,-0.3268696
-8.3833834,-0.3958060
-8.3333333,-0.3851101
-8.2832833,-0.2932403
-8.2332332,-0.1393258
-8.1831832,0.0242737
-8.1331331,0.1329866
-8.0830831,0.1325117
-8.0330330,0.0030570
-7.9829830,-0.2462629
-7.9329329,-0.5569577
-7.8828829,-0.8358939
-7.8328328,-1.0026229
-7.7827828,-1.0354809
-7.7327327,-0.9372225
-7.6826827,-0.7551042
-7.6326326,-0.5718336
-7.5825826,-0.4615304
-7.5325325,-0.4249275
-7.4824825,-0.4489415
-7.4324324,-0.5032398
-7.3823824,-0.5372396
-7.3323323,-0.5001165
-7.2822823,-0.4049584
-7.2322322,-0.2874304
-7.1821822,-0.1725587
-7.1321321,-0.0019115
-7.0820821,-0.0247882
-7.0320320,0.1804010
-6.9819820,0.2414843
-6.9319319,0.3043036
-6.8818819,0.3587701
-6.8318318,0.4112357
-6.7817818,0.4554897
-6.7317317,0.4766878
-6.6816817,0.4719354
-6.6316316,0.4442130
-6.5815816,0.3928950
-6.5315315,0.3187825
-6.4814815,0.2309703
-6.4314314,0.1364521
-6.3813814,0.0416196
-6.3313313,-0.0458906
-6.2812813,-0.1166198
-6.2312312,-0.1649698
-6.1811812,-0.1869041
-6.1311311,-0.1802785
-6.0810811,-0.1438027
-6.0310310,-0.0780810
-5.9809810,0.0136655
-5.9309309,0.1245248
-5.8808809,0.2449963
-5.8308308,0.3640375
-5.7807808,0.4694804
-5.7307307,0.5501299
-5.6806807,0.5988558
-5.6306306,0.6120378
-5.5805806,0.5876018
-5.5305305,0.5255751
-5.4804805,0.4325601
-5.4304304,0.3216420
-5.3803804,0.2092763
-5.3303303,0.1105757
-5.2802803,0.0368086
-5.2302302,-0.0095233
-5.1801802,-0.0412869
-5.1301301,-0.0793154
-5.0800801,-0.1366853
-5.0300300,-0.2093167
-4.9799800,-0.2827480
-4.9299299,-0.3231819
-4.8798799,-0.2902985
-4.8298298,-0.1667781
-4.7797798,0.0145334
-4.7297297,0.1855689
-4.6796797,0.2366868
-4.6296296,0.0932835
-4.5795796,-0.1486873
-4.5295295,-0.2111114
-4.4794795,0.0239115
-4.4294294,0.3185007
-4.3793794,0.3642713
-4.3293293,0.1884915
-4.2792793,0.1030117
-4.2292292,0.2329218
-4.1791792,0.3742915
-4.1291291,0.3496684
-4.0790791,0.2367837
-4.0290290,0.0906152
-3.9789790,-0.0611545
-3.9289289,-0.1797191
-3.8788789,-0.2000829
-3.8288288,-0.1323330
-3.7787788,-0.1217265
-3.7287287,-0.1696893
-3.6786787,-0.0388208
-3.6286286,0.3933836
-3.5785786,0.6248445
-3.5285285,-0.1302769
-3.4784785,-1.2653499
-3.4284284,-0.5006741
-3.3783784,0.5734951
-3.3283283,0.3115401
-3.2782783,1.5626362
-3.2282282,0.5382814
-3.1781782,-0.4043949
-3.1281281,-0.3440691
-3.0780781,0.2150642
-3.0280280,0.4822405
-2.9779780,0.0934164
-2.9279279,-0.3638122
-2.8778779,-0.4032909
-2.8278278,-0.2610428
-2.7777778,-0.2226095
-2.7277277,-0.2511847
-2.6776777,-0.2532498
-2.6276276,-0.1919671
-2.5775776,-0.2099193
-2.5275275,-0.2568697
-2.4774775,-0.3947285
-2.4274274,-0.5367304
-2.3773774,-0.6337348
-2.3273273,-0.6471724
-2.2772773,-0.5663250
-2.2272272,-0.3962717
-2.1771772,-0.1645921
-2.1271271,0.0798858
-2.0770771,0.2973522
-2.0270270,0.4849499
-1.9769770,0.6424262
-1.9269269,0.7724448
-1.8768769,0.8873171
-1.8268268,0.9959089
-1.7767768,1.0773683
-1.7267267,1.1102311
-1.6766767,1.0857454
-1.6266266,0.9973143
-1.5765766,0.8435612
-1.5265265,0.6477606
-1.4764765,0.4499948
-1.4264264,0.2928035
-1.3763764,0.2210692
-1.3263263,0.2689147
-1.2762763,0.4401233
-1.2262262,0.6999030
-1.1761762,0.9706018
-1.1261261,1.1519297
-1.0760761,1.1659379
-1.0260260,0.9891540
-0.9759760,0.6438349
-0.9259259,0.2252493
-0.8758759,-0.1285735
-0.8258258,-0.3123360
-0.7757758,-0.3072488
-0.7257257,-0.1273074
-0.6756757,0.1510158
-0.6256256,0.4043771
-0.5755756,0.5394767
-0.5255255,0.5630585
-0.4754755,0.4957958
-0.4254254,0.3772459
-0.3753754,0.2792166
-0.3253253,0.2570031
-0.2752753,0.2824461
-0.2252252,0.3203070
-0.1751752,0.3550951
-0.1251251,0.3590288
-0.0750751,0.3086959
-0.0250250,0.2322174
0.0250250,0.1738629
0.0750751,0.1544689
0.1251251,0.1979359
0.1751752,0.3254883
0.2252252,0.5286129
0.2752753,0.7680001
0.3253253,0.9987817
0.3753754,1.1658959
0.4254254,1.2239116
0.4754755,1.1569695
0.5255255,0.9835573
0.5755756,0.7569025
0.6256256,0.5526752
0.6756757,0.4283660
0.7257257,0.3976897
0.7757758,0.4517943
0.8258258,0.5464583
0.8758759,0.6128040
0.9259259,0.6051039
0.9759760,0.5359011
1.0260260,0.4308872
1.0760761,0.3332481
1.1261261,0.3053395
1.1761762,0.3877897
1.2262262,0.5588676
1.2762763,0.7765591
1.3263263,0.9873090
1.3763764,1.1231102
1.4264264,1.1430107
1.4764765,1.0678582
1.5265265,0.9321831
1.5765766,0.7641149
1.6266266,0.6139875
1.6766767,0.5422605
1.7267267,0.5791108
1.7767768,0.7124639
1.8268268,0.8955956
1.8768769,1.0620308
1.9269269,1.1741199
1.9769770,1.2383414
2.0270270,1.2631520
2.0770771,1.2612206
2.1271271,1.2620148
2.1771772,1.2856161
2.2272272,1.3132068
2.2772773,1.3226459
2.3273273,1.3047242
2.3773774,1.2438846
2.4274274,1.1289338
2.4774775,0.9709681
2.5275275,0.7889716
2.5775776,0.5889947
2.6276276,0.3815851
2.6776777,0.1799164
2.7277277,-0.0087992
2.7777778,-0.1854270
2.8278278,-0.3448335
2.8778779,-0.4844330
2.9279279,-0.6033247
2.9779780,-0.7012598
3.0280280,-0.7764866
3.0780781,-0.8324270
3.1281281,-0.8739112
3.1781782,-0.9074588
3.2282282,-0.9404619
3.2782783,-0.9798054
3.3283283,-1.0272647
3.3783784,-1.0842160
3.4284284,-1.1552716
3.4784785,-1.2473000
3.5285285,-1.3623933
3.5785786,-1.4993696
3.6286286,-1.6588554
3.6786787,-1.8468901
3.7287287,-2.0609049
3.7787788,-2.2570433
3.8288288,-2.3385604
3.8788789,-2.2309445
3.9289289,-1.9664859
3.9789790,-1.6352996
4.0290290,-1.1695407
4.0790791,-0.4176994
4.1291291,0.1230933
4.1791792,0.3724689
4.2292292,0.7127581
4.2792793,0.6530604
4.3293293,0.5221160
4.3793794,0.3173225
4.4294294,0.1055266
4.4794795,-0.0790903
4.5295295,-0.2214750
4.5795796,-0.2914266
4.6296296,-0.2895778
4.6796797,-0.2057074
4.7297297,-0.0064810
4.7797798,0.2964942
4.8298298,0.6143110
4.8798799,0.8498016
4.9299299,0.9324790
4.9799800,0.8245137
5.0300300,0.5349036
5.0800801,0.6710095
5.1301301,-0.0762043
5.1801802,-0.1460302
5.2302302,-0.0302059
5.2802803,0.2358448
5.3303303,0.5240089
5.3803804,0.6611199
5.4304304,0.5525809
5.4804805,0.2449473
5.5305305,-0.1687623
5.5805806,-0.5334502
5.6306306,-0.6982572
5.6806807,-0.7093048
5.7307307,-0.8010455
5.7807808,-1.0366702
5.8308308,-1.1844235
5.8808809,-1.0928686
5.9309309,-0.8838537
5.9809810,-0.7917446
6.0310310,-0.8026738
6.0810811,-0.7781835
6.1311311,-0.6283962
6.1811812,-0.4224825
6.2312312,-0.2550351
6.2812813,-0.1256823
6.3313313,-0.0054234
6.3813814,0.1118508
6.4314314,0.2015588
6.4814815,0.2649716
6.5315315,0.3185153
6.5815816,0.3588430
6.6316316,0.3817449
6.6816817,0.3877832
6.7317317,0.3858654
6.7817818,0.3742394
6.8318318,0.3513614
6.8818819,0.3158195
6.9319319,0.2671369
6.9819820,0.2033144
7.0320320,0.1254806
7.0820821,0.0398889
7.1321321,-0.0461859
7.1821822,-0.1278724
7.2322322,-0.2020937
7.2822823,-0.2631223
7.3323323,-0.3044746
7.3823824,-0.3204228
7.4324324,-0.3051669
7.4824825,-0.2524791
7.5325325,-0.1593128
7.5825826,-0.0284585
7.6326326,0.1342442
7.6826827,0.3205982
7.7327327,0.5187132
7.7827828,0.7103783
7.8328328,0.8735379
7.8828829,0.9861339
7.9329329,1.0308745
7.9829830,0.9993836
8.0330330,0.8979753
8.0830831,0.7524950
8.1331331,0.5963978
8.1831832,0.4550844
8.2332332,0.3403363
8.2832833,0.2539095
8.3333333,0.1769786
8.3833834,0.0815974
8.4334334,-0.0449492
8.4834835,-0.1945492
8.5335335,-0.3568258
8.5835836,-0.5130871
8.6336336,-0.6353688
8.6836837,-0.7090712
8.7337337,-0.7393385
8.7837838,-0.7307296
8.8338338,-0.6829238
8.8838839,-0.6056924
8.9339339,-0.5084965
8.9839840,-0.3967957
9.0340340,-0.2827381
9.0840841,-0.1968138
9.1341341,-0.1658527
9.1841842,-0.2059323
9.2342342,-0.3182483
9.2842843,-0.4861176
9.3343343,-0.6590362
9.3843844,-0.7786412
9.4344344,-0.8069015
9.4844845,-0.7368949
9.5345345,-0.5855998
9.5845846,-0.4129770
9.6346346,-0.2961078
9.6846847,-0.2797297
9.7347347,-0.3628388
9.7847848,-0.5239940
9.8348348,-0.7050703
9.8848849,-0.8238309
9.9349349,-0.8339031
9.9849850,-0.7384824
10.0350350,-0.5513461
10.0850851,-0.3009243
10.1351351,-0.0428287
10.1851852,0.1906805
10.2352352,0.4003605
10.2852853,0.5811389
10.3353353,0.7084585
10.3853854,0.7752752
10.4354354,0.7695616
10.4854855,0.6728890
10.5355355,0.4858524
10.5855856,0.2581333
10.6356356,0.0404000
10.6856857,-0.1281224
10.7357357,-0.2232138
10.7857858,-0.2337531
10.8358358,-0.1963395
10.8858859,-0.1593944
10.9359359,-0.1463436
10.9859860,-0.1523728
11.0360360,-0.1750970
11.0860861,-0.1949619
11.1361361,-0.1791659
11.1861862,-0.1198380
11.2362362,-0.0377930
11.2862863,0.0523800
11.3363363,0.1471587
11.3863864,0.2309913
11.4364364,0.2978600
11.4864865,0.3564077
11.5365365,0.4156115
11.5865866,0.4665070
11.6366366,0.5065253
11.6866867,0.5340180
11.7367367,0.5448564
11.7867868,0.5289297
11.8368368,0.4846802
11.8868869,0.4102121
11.9369369,0.3043417
11.9869870,0.1678886
12.0370370,0.0096644
12.0870871,-0.1575189
12.1371371,-0.3187221
12.1871872,-0.4602691
12.2372372,-0.5702591
12.2872873,-0.6393006
12.3373373,-0.6627351
12.3873874,-0.6395728
12.4374374,-0.5688940
12.4874875,-0.4515321
12.5375375,-0.2957897
12.5875876,-0.1175487
12.6376376,0.0652743
12.6876877,0.2334311
12.7377377,0.3683697
12.7877878,0.4569164
12.8378378,0.4972160
12.8878879,0.4913608
12.9379379,0.4403852
12.9879880,0.3465949
13.0380380,0.2203867
13.0880881,0.0760025
13.1381381,-0.0706993
13.1881882,-0.1993619
13.2382382,-0.2884622
13.2882883,-0.3252867
13.3383383,-0.3110113
13.3883884,-0.2499887
13.4384384,-0.1458752
13.4884885,-0.0041182
13.5385385,0.1631880
13.5885886,0.3442429
13.6386386,0.5256333
13.6886887,0.6874653
13.7387387,0.8075833
13.7887888,0.8739659
13.8388388,0.8877214
13.8888889,0.8522278
13.9389389,0.7712567
13.9889890,0.6511474
14.0390390,0.5030508
14.0890891,0.3353692
14.1391391,0.1584433
14.1891892,-0.0104133
14.2392392,-0.1513837
14.2892893,-0.2542517
14.3393393,-0.3194810
14.3893894,-0.3489709
14.4394394,-0.3455969
14.4894895,-0.3148594
14.5395395,-0.2652833
14.5895896,-0.2016317
14.6396396,-0.1305034
14.6896897,-0.0647242
14.7397397,-0.0191346
14.7897898,-0.0001117
14.8398398,-0.0056073
14.8898899,-0.0325823
14.9399399,-0.0768127
14.9899900,-0.1317948
15.0400400,-0.1893411
15.0900901,-0.2452603
15.1401401,-0.2939492
15.1901902,-0.3247746
15.2402402,-0.3258381
15.2902903,-0.2926274
15.3403403,-0.2275265
15.3903904,-0.1341106
15.4404404,-0.0178567
15.4904905,0.1130857
15.5405405,0.2488601
15.5905906,0.3824551
15.6406406,0.5052029
15.6906907,0.6043601
15.7407407,0.6665076
15.7907908,0.6845941
15.8408408,0.6576345
15.8908909,0.5864105
15.9409409,0.4741448
15.9909910,0.3274554
16.0410410,0.1560388
16.0910911,-0.0308382
16.1411411,-0.2215315
16.1911912,-0.4007230
16.2412412,-0.5527243
16.2912913,-0.6677245
16.3413413,-0.7423752
16.3913914,-0.7752596
16.4414414,-0.7663522
16.4914915,-0.7184816
16.5415415,-0.6383930
16.5915916,-0.5334785
16.6416416,-0.4133130
16.6916917,-0.2914752
16.7417417,-0.1820135
16.7917918,-0.0927012
16.8418418,-0.0237030
16.8918919,0.0259751
16.9419419,0.0570044
16.9919920,0.0712583
17.0420420,0.0732156
17.0920921,0.0658799
17.1421421,0.0532401
17.1921922,0.0439342
17.2422422,0.0474861
17.2922923,0.0668782
17.3423423,0.0978051
17.3923924,0.1359049
17.4424424,0.1770183
17.4924925,0.2164707
17.5425425,0.2492713
17.5925926,0.2746965
17.6426426,0.2916445
17.6926927,0.2946533
17.7427427,0.2773315
17.7927928,0.2388319
17.8428428,0.1831069
17.8928929,0.1141157
17.9429429,0.0377291
17.9929930,-0.0384217
18.0430430,-0.1067648
18.0930931,-0.1635765
18.1431431,-0.2052541
18.1931932,-0.2278534
18.2432432,-0.2304624
18.2932933,-0.2202809
18.3433433,-0.2106164
18.3933934,-0.2127110
18.4434434,-0.2301300
18.4934935,-0.2553570
18.5435435,-0.2648041
18.5935936,-0.2164446
18.6436436,-0.0715152
18.6936937,0.1811133
18.7437437,0.5211814
18.7937938,0.8945396
18.8438438,1.2070145
18.8938939,1.3585261
18.9439439,1.2979369
18.9939940,1.0264634
19.0440440,0.5964785
19.0940941,0.1231868
19.1441441,-0.2544804
19.1941942,-0.4626116
19.2442442,-0.4852110
19.2942943,-0.3461864
19.3443443,-0.1228367
19.3943944,0.0732076
19.4444444,0.2046830
19.4944945,0.2848544
19.5445445,0.3336022
19.5945946,0.3770624
19.6446446,0.4741579
19.6946947,0.6184306
19.7447447,0.7631408
19.7947948,0.8691638
19.8448448,0.9291637
19.8948949,0.9081695
19.9449449,0.8048978
19.9949950,0.6448790
20.0450450,0.4602695
20.0950951,0.2562856
20.1451451,0.0585798
20.1951952,-0.1115498
20.2452452,-0.2428588
20.2952953,-0.3381638
20.3453453,-0.3938829
20.3953954,-0.4145864
20.4454454,-0.4041046
20.4954955,-0.3653276
20.5455455,-0.2995797
20.5955956,-0.2120634
20.6456456,-0.1087154
20.6956957,-0.0031036
20.7457457,0.0884018
20.7957958,0.1542838
20.8458458,0.1915131
20.8958959,0.1962958
20.9459459,0.1676026
20.9959960,0.1085448
21.0460460,0.0258079
21.0960961,-0.0758489
21.1461461,-0.1891361
21.1961962,-0.3041209
21.2462462,-0.4132671
21.2962963,-0.5177310
21.3463463,-0.6200412
21.3963964,-0.6974161
21.4464464,-0.6864837
21.4964965,-0.5349505
21.5465465,-0.2795223
21.5965966,-0.0436595
21.6466466,0.0982649
21.6966967,0.1712028
21.7467467,0.2245128
21.7967968,0.2489148
21.8468468,0.2239745
21.8968969,0.1833132
21.9469469,0.1619958
21.9969970,0.1749289
22.0470470,0.2026275
22.0970971,0.2244728
22.1471471,0.2198132
22.1971972,0.1954531
22.2472472,0.1668811
22.2972973,0.1425211
22.3473473,0.1251827
22.3973974,0.1272382
22.4474474,0.1466649
22.4974975,0.1721656
22.5475475,0.1939223
22.5975976,0.2137083
22.6476476,0.2252561
22.6976977,0.2239014
22.7477477,0.2085418
22.7977978,0.1820230
22.8478478,0.1431520
22.8978979,0.0934164
22.9479479,0.0354757
22.9979980,-0.0283529
23.0480480,-0.0974441
23.0980981,-0.1706442
23.1481481,-0.2461888
23.1981982,-0.3205152
23.2482482,-0.3858101
23.2982983,-0.4478911
23.3483483,-0.4979533
23.3983984,-0.4896242
23.4484484,-0.5627472
23.4984985,-0.4729501
23.5485485,-0.4421118
23.5985986,-0.2951580
23.6486486,-0.3441192
23.6986987,-0.0084009
23.7487487,0.2278786
23.7987988,0.4415999
23.8488488,0.6193741
23.8988989,0.7187952
23.9489489,0.7170023
23.9989990,0.6129572
24.0490490,0.4325861
24.0990991,0.2306890
24.1491491,0.0677839
24.1991992,-0.0239765
24.2492492,-0.0346972
24.2992993,0.0219756
24.3493493,0.1032301
24.3993994,0.1556748
24.4494494,0.1649747
24.4994995,0.1358126
24.5495495,0.0784238
24.5995996,0.0114573
24.6496496,-0.0320176
24.6996997,-0.0547900
24.7497497,-0.0727372
24.7997998,-0.0945963
24.8498498,-0.1143786
24.8998999,-0.1396932
24.9499499,-0.1697270
25.0000000,-0.1832435


==> bernoulli12.csv <==
-25.0000000,-0.1692456
-24.9499499,-0.1160000
-24.8998999,-0.0501540
-24.8498498,0.0218191
-24.7997998,0.0908518
-24.7497497,0.1483930
-24.6996997,0.1902245
-24.6496496,0.2178041
-24.5995996,0.2323078
-24.5495495,0.2336003
-24.4994995,0.2223648
-24.4494494,0.2006642
-24.3993994,0.1697014
-24.3493493,0.1311726
-24.2992993,0.0907287
-24.2492492,0.0539148
-24.1991992,0.0223244
-24.1491491,-0.0063717
-24.0990991,-0.0330725
-24.0490490,-0.0582648
-23.9989990,-0.0821854
-23.9489489,-0.1036684
-23.8988989,-0.1181927
-23.8488488,-0.1218368
-23.7987988,-0.1141917
-23.7487487,-0.0952203
-23.6986987,-0.0631701
-23.6486486,-0.0158033
-23.5985986,0.0471418
-23.5485485,0.1263520
-23.4984985,0.2210900
-23.4484484,0.3270068
-23.3983984,0.4353296
-23.3483483,0.5375631
-23.2982983,0.6266909
-23.2482482,0.6963336
-23.1981982,0.7412728
-23.1481481,0.7592114
-23.0980981,0.7494227
-23.0480480,0.7100532
-22.9979980,0.6412406
-22.9479479,0.5473025
-22.8978979,0.4361714
-22.8478478,0.3159621
-22.7977978,0.1959738
-22.7477477,0.0848389
-22.6976977,-0.0122697
-22.6476476,-0.0950655
-22.5975976,-0.1635495
-22.5475475,-0.2161197
-22.4974975,-0.2525993
-22.4474474,-0.2753567
-22.3973974,-0.2876905
-22.3473473,-0.2931698
-22.2972973,-0.2984736
-22.2472472,-0.3095260
-22.1971972,-0.3277605
-22.1471471,-0.3496629
-22.0970971,-0.3725346
-22.0470470,-0.3945984
-21.9969970,-0.4135059
-21.9469469,-0.4268535
-21.8968969,-0.4341148
-21.8468468,-0.4343791
-21.7967968,-0.4232297
-21.7467467,-0.3970411
-21.6966967,-0.3560540
-21.6466466,-0.3038901
-21.5965966,-0.2433912
-21.5465465,-0.1784186
-21.4964965,-0.1134470
-21.4464464,-0.0520416
-21.3963964,0.0045929
-21.3463463,0.0542427
-21.2962963,0.0922332
-21.2462462,0.1145002
-21.1961962,0.1192731
-21.1461461,0.1063182
-21.0960961,0.0754716
-21.0460460,0.0287629
-20.9959960,-0.0305179
-20.9459459,-0.0989298
-20.8958959,-0.1735833
-20.8458458,-0.2501185
-20.7957958,-0.3230515
-20.7457457,-0.3873599
-20.6956957,-0.4395049
-20.6456456,-0.4770351
-20.5955956,-0.4979753
-20.5455455,-0.5014376
-20.4954955,-0.4877712
-20.4454454,-0.4584137
-20.3953954,-0.4154895
-20.3453453,-0.3621704
-20.2952953,-0.3026296
-20.2452452,-0.2406242
-20.1951952,-0.1781204
-20.1451451,-0.1154248
-20.0950951,-0.0531153
-20.0450450,0.0074738
-19.9949950,0.0651178
-19.9449449,0.1185244
-19.8948949,0.1658002
-19.8448448,0.2052640
-19.7947948,0.2370554
-19.7447447,0.2610429
-19.6946947,0.2754629
-19.6446446,0.2773395
-19.5945946,0.2649571
-19.5445445,0.2373888
-19.4944945,0.1948371
-19.4444444,0.1397780
-19.3943944,0.0773859
-19.3443443,0.0129529
-19.2942943,-0.0498872
-19.2442442,-0.1075470
-19.1941942,-0.1564659
-19.1441441,-0.1939051
-19.0940941,-0.2182197
-19.0440440,-0.2268683
-18.9939940,-0.2186517
-18.9439439,-0.1951898
-18.8938939,-0.1607266
-18.8438438,-0.1193543
-18.7937938,-0.0752768
-18.7437437,-0.0322380
-18.6936937,0.0081307
-18.6436436,0.0469009
-18.5935936,0.0851079
-18.5435435,0.1220256
-18.4934935,0.1576439
-18.4434434,0.1931006
-18.3933934,0.2298726
-18.3433433,0.2691185
-18.2932933,0.3137740
-18.2432432,0.3658894
-18.1931932,0.4245027
-18.1431431,0.4856462
-18.0930931,0.5458093
-18.0430430,0.6017362
-17.9929930,0.6495019
-17.9429429,0.6853018
-17.8928929,0.7063763
-17.8428428,0.7097281
-17.7927928,0.6905621
-17.7427427,0.6452477
-17.6926927,0.5728981
-17.6426426,0.4751344
-17.5925926,0.3541440
-17.5425425,0.2140922
-17.4924925,0.0611324
-17.4424424,-0.0973058
-17.3923924,-0.2533072
-17.3423423,-0.3977248
-17.2922923,-0.5204602
-17.2422422,-0.6127142
-17.1921922,-0.6686755
-17.1421421,-0.6855785
-17.0920921,-0.6622628
-17.0420420,-0.5995992
-16.9919920,-0.5019708
-16.9419419,-0.3775410
-16.8918919,-0.2372592
-16.8418418,-0.0937319
-16.7917918,0.0392080
-16.7417417,0.1494147
-16.6916917,0.2297012
-16.6416416,0.2780000
-16.5915916,0.2933740
-16.5415415,0.2748251
-16.4914915,0.2250724
-16.4414414,0.1508404
-16.3913914,0.0612853
-16.3413413,-0.0331764
-16.2912913,-0.1189916
-16.2412412,-0.1851595
-16.1911912,-0.2282320
-16.1411411,-0.2519320
-16.0910911,-0.2598942
-16.0410410,-0.2549159
-15.9909910,-0.2429272
-15.9409409,-0.2317082
-15.8908909,-0.2282132
-15.8408408,-0.2383416
-15.7907908,-0.2692644
-15.7407407,-0.3202554
-15.6906907,-0.3760976
-15.6406406,-0.4108687
-15.5905906,-0.4034666
-15.5405405,-0.3435285
-15.4904905,-0.2307631
-15.4404404,-0.0837005
-15.3903904,0.0618808
-15.3403403,0.1725489
-15.2902903,0.2376279
-15.2402402,0.2542295
-15.1901902,0.2307468
-15.1401401,0.1877016
-15.0900901,0.1487770
-15.0400400,0.1125198
-14.9899900,0.0731711
-14.9399399,0.0250854
-14.8898899,-0.0380420
-14.8398398,-0.1273441
-14.7897898,-0.2338836
-14.7397397,-0.3435587
-14.6896897,-0.4454448
-14.6396396,-0.5322617
-14.5895896,-0.5903758
-14.5395395,-0.6145220
-14.4894895,-0.6036618
-14.4394394,-0.5547958
-14.3893894,-0.4630918
-14.3393393,-0.3317357
-14.2892893,-0.1694352
-14.2392392,0.0092754
-14.1891892,0.1785254
-14.1391391,0.3041641
-14.0890891,0.3574510
-14.0390390,0.3250536
-13.9889890,0.2095269
-13.9389389,0.0399503
-13.8888889,-0.1331667
-13.8388388,-0.2616598
-13.7887888,-0.3237529
-13.7387387,-0.3129770
-13.6886887,-0.2499084
-13.6386386,-0.1791338
-13.5885886,-0.1445150
-13.5385385,-0.1508938
-13.4884885,-0.1943406
-13.4384384,-0.2608544
-13.3883884,-0.3251418
-13.3383383,-0.3575430
-13.2882883,-0.3670671
-13.2382382,-0.3680170
-13.1881882,-0.3686334
-13.1381381,-0.3736974
-13.0880881,-0.3976500
-13.0380380,-0.4330855
-12.9879880,-0.4668240
-12.9379379,-0.4941410
-12.8878879,-0.5183598
-12.8378378,-0.5345757
-12.7877878,-0.5424113
-12.7377377,-0.5471333
-12.6876877,-0.5511006
-12.6376376,-0.5523155
-12.5875876,-0.5513266
-12.5375375,-0.5501645
-12.4874875,-0.5473045
-12.4374374,-0.5403507
-12.3873874,-0.5271204
-12.3373373,-0.5059541
-12.2872873,-0.4749414
-12.2372372,-0.4334208
-12.1871872,-0.3815666
-12.1371371,-0.3205161
-12.0870871,-0.2516133
-12.0370370,-0.1759852
-11.9869870,-0.0957517
-11.9369369,-0.0148482
-11.8868869,0.0616075
-11.8368368,0.1286534
-11.7867868,0.1812635
-11.7367367,0.2150625
-11.6866867,0.2278643
-11.6366366,0.2196642
-11.5865866,0.1911119
-11.5365365,0.1430829
-11.4864865,0.0786774
-11.4364364,0.0031747
-11.3863864,-0.0766913
-11.3363363,-0.1536822
-11.2862863,-0.2196967
-11.2362362,-0.2678761
-11.1861862,-0.2946271
-11.1361361,-0.2993342
-11.0860861,-0.2819736
-11.0360360,-0.2428785
-10.9859860,-0.1852021
-10.9359359,-0.1145755
-10.8858859,-0.0382380
-10.8358358,0.0356186
-10.7857858,0.0971447
-10.7357357,0.1383505
-10.6856857,0.1559034
-10.6356356,0.1502928
-10.5855856,0.1220512
-10.5355355,0.0715326
-10.4854855,0.0018062
-10.4354354,-0.0824620
-10.3853854,-0.1756246
-10.3353353,-0.2703360
-10.2852853,-0.3555885
-10.2352352,-0.4217974
-10.1851852,-0.4635226
-10.1351351,-0.4786965
-10.0850851,-0.4655198
-10.0350350,-0.4243081
-9.9849850,-0.3597157
-9.9349349,-0.2798047
-9.8848849,-0.1947439
-9.8348348,-0.1157694
-9.7847848,-0.0544189
-9.7347347,-0.0179682
-9.6846847,-0.0055666
-9.6346346,-0.0103448
-9.5845846,-0.0263047
-9.5345345,-0.0508807
-9.4844845,-0.0803316
-9.4344344,-0.1124292
-9.3843844,-0.1466931
-9.3343343,-0.1810002
-9.2842843,-0.2058934
-9.2342342,-0.2140636
-9.1841842,-0.2032857
-9.1341341,-0.1743783
-9.0840841,-0.1271352
-9.0340340,-0.0650416
-8.9839840,0.0062079
-8.9339339,0.0825319
-8.8838839,0.1608607
-8.8338338,0.2356151
-8.7837838,0.2991029
-8.7337337,0.3465471
-8.6836837,0.3763258
-8.6336336,0.3888938
-8.5835836,0.3848268
-8.5335335,0.3660999
-8.4834835,0.3356594
-8.4334334,0.2960010
-8.3833834,0.2493685
-8.3333333,0.1996919
-8.2832833,0.1531768
-8.2332332,0.1142978
-8.1831832,0.0845968
-8.1331331,0.0638266
-8.0830831,0.0520776
-8.0330330,0.0486315
-7.9829830,0.0519959
-7.9329329,0.0616530
-7.8828829,0.0776725
-7.8328328,0.0987338
-7.7827828,0.1213827
-7.7327327,0.1435755
-7.6826827,0.1652273
-7.6326326,0.1871829
-7.5825826,0.2095727
-7.5325325,0.2328675
-7.4824825,0.2572644
-7.4324324,0.2811149
-7.3823824,0.3015878
-7.3323323,0.3168487
-7.2822823,0.3268542
-7.2322322,0.3308057
-7.1821822,0.3274650
-7.1321321,0.3158785
-7.0820821,0.2959806
-7.0320320,0.2674806
-6.9819820,0.2315619
-6.9319319,0.1921398
-6.8818819,0.1548437
-6.8318318,0.1247556
-6.7817818,0.1059274
-6.7317317,0.1021963
-6.6816817,0.1156643
-6.6316316,0.1466657
-6.5815816,0.1948076
-6.5315315,0.2600504
-6.4814815,0.3398382
-6.4314314,0.4286789
-6.3813814,0.5192892
-6.3313313,0.6042787
-6.2812813,0.6759052
-6.2312312,0.7276943
-6.1811812,0.7569356
-6.1311311,0.7638015
-6.0810811,0.7487057
-6.0310310,0.7116912
-5.9809810,0.6557594
-5.9309309,0.5860789
-5.8808809,0.5091258
-5.8308308,0.4322243
-5.7807808,0.3645010
-5.7307307,0.3129326
-5.6806807,0.2795834
-5.6306306,0.2632714
-5.5805806,0.2631146
-5.5305305,0.2783893
-5.4804805,0.3057182
-5.4304304,0.3409856
-5.3803804,0.3796229
-5.3303303,0.4157109
-5.2802803,0.4406947
-5.2302302,0.4487903
-5.1801802,0.4393129
-5.1301301,0.4146606
-5.0800801,0.3768028
-5.0300300,0.3281610
-4.9799800,0.2732725
-4.9299299,0.2162496
-4.8798799,0.1610511
-4.8298298,0.1132470
-4.7797798,0.0811040
-4.7297297,0.0698826
-4.6796797,0.0802058
-4.6296296,0.1099051
-4.5795796,0.1568081
-4.5295295,0.2173758
-4.4794795,0.2860181
-4.4294294,0.3575666
-4.3793794,0.4268365
-4.3293293,0.4869499
-4.2792793,0.5289138
-4.2292292,0.5468158
-4.1791792,0.5392069
-4.1291291,0.5076175
-4.0790791,0.4543277
-4.0290290,0.3837179
-3.9789790,0.3030950
-3.9289289,0.2205698
-3.8788789,0.1440998
-3.8288288,0.0807528
-3.7787788,0.0351323
-3.7287287,0.0035739
-3.6786787,-0.0291107
-3.6286286,-0.0833988
-3.5785786,-0.1740641
-3.5285285,-0.3044618
-3.4784785,-0.4676044
-3.4284284,-0.6373413
-3.3783784,-0.7762232
-3.3283283,-0.8540618
-3.2782783,-0.8616984
-3.2282282,-0.7971038
-3.1781782,-0.6737429
-3.1281281,-0.5176761
-3.0780781,-0.3516422
-3.0280280,-0.1767464
-2.9779780,0.0054041
-2.9279279,0.1929634
-2.8778779,0.3878976
-2.8278278,0.5897080
-2.7777778,0.7791096
-2.7277277,0.9360653
-2.6776777,1.0486476
-2.6276276,1.1064860
-2.5775776,1.1000891
-2.5275275,1.0323013
-2.4774775,0.9152111
-2.4274274,0.7616976
-2.3773774,0.5887036
-2.3273273,0.4163557
-2.2772773,0.2620650
-2.2272272,0.1367568
-2.1771772,0.0460838
-2.1271271,-0.0095560
-2.0770771,-0.0303506
-2.0270270,-0.0150109
-1.9769770,0.0334728
-1.9269269,0.1070756
-1.8768769,0.1954721
-1.8268268,0.2859122
-1.7767768,0.3615630
-1.7267267,0.4102400
-1.6766767,0.4314626
-1.6266266,0.4302016
-1.5765766,0.4092160
-1.5265265,0.3694284
-1.4764765,0.3155090
-1.4264264,0.2492981
-1.3763764,0.1714944
-1.3263263,0.0864602
-1.2762763,0.0053713
-1.2262262,-0.0663713
-1.1761762,-0.1312749
-1.1261261,-0.1944461
-1.0760761,-0.2588216
-1.0260260,-0.3279015
-0.9759760,-0.4049881
-0.9259259,-0.4867121
-0.8758759,-0.5669799
-0.8258258,-0.6430926
-0.7757758,-0.7175063
-0.7257257,-0.7886622
-0.6756757,-0.8527213
-0.6256256,-0.9057810
-0.5755756,-0.9442857
-0.5255255,-0.9618936
-0.4754755,-0.9542236
-0.4254254,-0.9225383
-0.3753754,-0.8700943
-0.3253253,-0.7983287
-0.2752753,-0.7072779
-0.2252252,-0.5989312
-0.1751752,-0.4742108
-0.1251251,-0.3337984
-0.0750751,-0.1801999
-0.0250250,-0.0197393
0.0250250,0.1416715
0.0750751,0.2987630
0.1251251,0.4457545
0.1751752,0.5763120
0.2252252,0.6854299
0.2752753,0.7689093
0.3253253,0.8223721
0.3753754,0.8428033
0.4254254,0.8297255
0.4754755,0.7856415
0.5255255,0.7160467
0.5755756,0.6307008
0.6256256,0.5417083
0.6756757,0.4606847
0.7257257,0.3964933
0.7757758,0.3549007
0.8258258,0.3353892
0.8758759,0.3316122
0.9259259,0.3336041
0.9759760,0.3279932
1.0260260,0.2922752
1.0760761,0.1957244
1.1261261,0.0093560
1.1761762,-0.2820810
1.2262262,-0.6710336
1.2762763,-1.1165254
1.3263263,-1.5307159
1.3763764,-1.8077912
1.4264264,-1.8692147
1.4764765,-1.6906984
1.5265265,-1.2956233
1.5765766,-0.7887972
1.6266266,-0.3179197
1.6766767,0.0063001
1.7267267,0.1575858
1.7767768,0.1431720
1.8268268,0.0404089
1.8768769,-0.0251495
1.9269269,0.0318264
1.9769770,0.1956774
2.0270270,0.4388459
2.0770771,0.7122103
2.1271271,0.9310524
2.1771772,1.0381919
2.2272272,1.0633347
2.2772773,1.0414620
2.3273273,0.9859394
2.3773774,0.9297036
2.4274274,0.8999034
2.4774775,0.8764723
2.5275275,0.8297154
2.5775776,0.7643148
2.6276276,0.6791221
2.6776777,0.5693962
2.7277277,0.4446654
2.7777778,0.3287932
2.8278278,0.2245337
2.8778779,0.1349358
2.9279279,0.0647487
2.9779780,0.0169312
3.0280280,-0.0188034
3.0780781,-0.0495992
3.1281281,-0.0849206
3.1781782,-0.1342416
3.2282282,-0.2070807
3.2782783,-0.3072854
3.3283283,-0.4359218
3.3783784,-0.5906133
3.4284284,-0.7687173
3.4784785,-0.9668024
3.5285285,-1.1767481
3.5785786,-1.3844582
3.6286286,-1.5737139
3.6786787,-1.7276352
3.7287287,-1.8295982
3.7787788,-1.8677760
3.8288288,-1.8412956
3.8788789,-1.7551070
3.9289289,-1.6148787
3.9789790,-1.4273676
4.0290290,-1.2074131
4.0790791,-0.9737293
4.1291291,-0.7463679
4.1791792,-0.5461390
4.2292292,-0.3929155
4.2792793,-0.2946976
4.3293293,-0.2411471
4.3793794,-0.2146340
4.4294294,-0.2017923
4.4794795,-0.1957447
4.5295295,-0.1906769
4.5795796,-0.1923248
4.6296296,-0.2104697
4.6796797,-0.2436754
4.7297297,-0.2739954
4.7797798,-0.2855052
4.8298298,-0.2624769
4.8798799,-0.1867984
4.9299299,-0.0489190
4.9799800,0.1425411
5.0300300,0.3699292
5.0800801,0.6108172
5.1301301,0.8344394
5.1801802,1.0114860
5.2302302,1.1228453
5.2802803,1.1594407
5.3303303,1.1222954
5.3803804,1.0222915
5.4304304,0.8686055
5.4804805,0.6656008
5.5305305,0.4235184
5.5805806,0.1585258
5.6306306,-0.1128865
5.6806807,-0.3683408
5.7307307,-0.5786428
5.7807808,-0.7224247
5.8308308,-0.7960792
5.8808809,-0.8009375
5.9309309,-0.7387152
5.9809810,-0.6146238
6.0310310,-0.4427443
6.0810811,-0.2352109
6.1311311,-0.0067706
6.1811812,0.2209517
6.2312312,0.4210222
6.2812813,0.5769529
6.3313313,0.6849433
6.3813814,0.7454375
6.4314314,0.7584600
6.4814815,0.7262837
6.5315315,0.6562486
6.5815816,0.5530038
6.6316316,0.4226380
6.6816817,0.2781626
6.7317317,0.1381502
6.7817818,0.0122542
6.8318318,-0.1006608
6.8818819,-0.2036141
6.9319319,-0.2976639
6.9819820,-0.3838166
7.0320320,-0.4635785
7.0820821,-0.5306945
7.1321321,-0.5778737
7.1821822,-0.6041403
7.2322322,-0.6145938
7.2822823,-0.6080036
7.3323323,-0.5785793
7.3823824,-0.5221905
7.4324324,-0.4366392
7.4824825,-0.3204413
7.5325325,-0.1775681
7.5825826,-0.0239883
7.6326326,0.1214885
7.6826827,0.2442168
7.7327327,0.3344274
7.7827828,0.3811959
7.8328328,0.3788365
7.8828829,0.3267094
7.9329329,0.2247585
7.9829830,0.0733801
8.0330330,-0.1167854
8.0830831,-0.3231094
8.1331331,-0.5196868
8.1831832,-0.6808893
8.2332332,-0.7828833
8.2832833,-0.8072740
8.3333333,-0.7504438
8.3833834,-0.6159676
8.4334334,-0.4072183
8.4834835,-0.1288123
8.5335335,0.2017091
8.5835836,0.5582128
8.6336336,0.9111318
8.6836837,1.2266016
8.7337337,1.4690588
8.7837838,1.6141929
8.8338338,1.6585090
8.8838839,1.6064179
8.9339339,1.4623136
8.9839840,1.2335472
9.0340340,0.9411302
9.0840841,0.6105790
9.1341341,0.2712309
9.1841842,-0.0394810
9.2342342,-0.2798936
9.2842843,-0.4234884
9.3343343,-0.4670813
9.3843844,-0.4150173
9.4344344,-0.2717626
9.4844845,-0.0457587
9.5345345,0.2419732
9.5845846,0.5698908
9.6346346,0.9126772
9.6846847,1.2344528
9.7347347,1.4935401
9.7847848,1.6652754
9.8348348,1.7481749
9.8848849,1.7468753
9.9349349,1.6657976
9.9849850,1.5130709
10.0350350,1.3063307
10.0850851,1.0591883
10.1351351,0.7881049
10.1851852,0.5212419
10.2352352,0.2935397
10.2852853,0.1232416
10.3353353,0.0085942
10.3853854,-0.0558682
10.4354354,-0.0752591
10.4854855,-0.0576428
10.5355355,-0.0158673
10.5855856,0.0458588
10.6356356,0.1218711
10.6856857,0.1954079
10.7357357,0.2430081
10.7857858,0.2553702
10.8358358,0.2370360
10.8858859,0.1937792
10.9359359,0.1319005
10.9859860,0.0604390
11.0360360,-0.0113793
11.0860861,-0.0852838
11.1361361,-0.1624197
11.1861862,-0.2352607
11.2362362,-0.2910678
11.2862863,-0.3270219
11.3363363,-0.3468598
11.3863864,-0.3540938
11.4364364,-0.3542318
11.4864865,-0.3558281
11.5365365,-0.3651341
11.5865866,-0.3790392
11.6366366,-0.3950202
11.6866867,-0.4157064
11.7367367,-0.4464585
11.7867868,-0.4870910
11.8368368,-0.5361623
11.8868869,-0.5923576
11.9369369,-0.6513797
11.9869870,-0.7056395
12.0370370,-0.7493734
12.0870871,-0.7815411
12.1371371,-0.8000710
12.1871872,-0.8010348
12.2372372,-0.7803592
12.2872873,-0.7370572
12.3373373,-0.6705646
12.3873874,-0.5817971
12.4374374,-0.4748840
12.4874875,-0.3575382
12.5375375,-0.2388937
12.5875876,-0.1286946
12.6376376,-0.0370174
12.6876877,0.0285400
12.7377377,0.0656452
12.7877878,0.0801868
12.8378378,0.0869524
12.8878879,0.1036690
12.9379379,0.1430449
12.9879880,0.2104472
13.0380380,0.3035821
13.0880881,0.4076178
13.1381381,0.5020137
13.1881882,0.5735597
13.2382382,0.6158846
13.2882883,0.6206919
13.3383383,0.5815997
13.3883884,0.4986922
13.4384384,0.3695988
13.4884885,0.1929015
13.5385385,-0.0188047
13.5885886,-0.2338977
13.6386386,-0.4203957
13.6886887,-0.5513086
13.7387387,-0.6076883
13.7887888,-0.5828004
13.8388388,-0.4956233
13.8888889,-0.3723499
13.9389389,-0.2278440
13.9889890,-0.0673196
14.0390390,0.1003414
14.0890891,0.2720876
14.1391391,0.4493457
14.1891892,0.6178244
14.2392392,0.7506854
14.2892893,0.8274644
14.3393393,0.8385231
14.3893894,0.7714414
14.4394394,0.6237005
14.4894895,0.4056168
14.5395395,0.1368037
14.5895896,-0.1637752
14.6396396,-0.4689599
14.6896897,-0.7504738
14.7397397,-0.9838401
14.7897898,-1.1552168
14.8398398,-1.2595932
14.8898899,-1.2982501
14.9399399,-1.2711763
14.9899900,-1.1798937
15.0400400,-1.0328856
15.0900901,-0.8435025
15.1401401,-0.6268100
15.1901902,-0.4052106
15.2402402,-0.2031563
15.2902903,-0.0346865
15.3403403,0.1024494
15.3903904,0.2118428
15.4404404,0.2949458
15.4904905,0.3536623
15.5405405,0.3939114
15.5905906,0.4163756
15.6406406,0.4225090
15.6906907,0.4227372
15.7407407,0.4308954
15.7907908,0.4502581
15.8408408,0.4731271
15.8908909,0.4929709
15.9409409,0.5035926
15.9909910,0.4985584
16.0410410,0.4730455
16.0910911,0.4320749
16.1411411,0.3804610
16.1911912,0.3160469
16.2412412,0.2338697
16.2912913,0.1359578
16.3413413,0.0281498
16.3913914,-0.0852359
16.4414414,-0.1971760
16.4914915,-0.2990658
16.5415415,-0.3857888
16.5915916,-0.4603546
16.6416416,-0.5247033
16.6916917,-0.5774263
16.7417417,-0.6157949
16.7917918,-0.6395483
16.8418418,-0.6467898
16.8918919,-0.6352562
16.9419419,-0.6065420
16.9919920,-0.5647990
17.0420420,-0.5124804
17.0920921,-0.4497672
17.1421421,-0.3787602
17.1921922,-0.3018776
17.2422422,-0.2214735
17.2922923,-0.1400490
17.3423423,-0.0624326
17.3923924,0.0071159
17.4424424,0.0659109
17.4924925,0.1125373
17.5425425,0.1458020
17.5925926,0.1658349
17.6426426,0.1737967
17.6926927,0.1704123
17.7427427,0.1559801
17.7927928,0.1308607
17.8428428,0.0954186
17.8928929,0.0498678
17.9429429,-0.0043805
17.9929930,-0.0649848
18.0430430,-0.1292768
18.0930931,-0.1944327
18.1431431,-0.2570109
18.1931932,-0.3140276
18.2432432,-0.3627072
18.2932933,-0.3998686
18.3433433,-0.4217277
18.3933934,-0.4254234
18.4434434,-0.4092226
18.4934935,-0.3729126
18.5435435,-0.3183743
18.5935936,-0.2503198
18.6436436,-0.1744871
18.6936937,-0.0960748
18.7437437,-0.0196815
18.7937938,0.0506640
18.8438438,0.1126118
18.8938939,0.1648186
18.9439439,0.2050338
18.9939940,0.2313280
19.0440440,0.2439980
19.0940941,0.2454184
19.1441441,0.2381229
19.1941942,0.2256305
19.2442442,0.2114264
19.2942943,0.1970867
19.3443443,0.1808730
19.3943944,0.1612480
19.4444444,0.1384141
19.4944945,0.1134444
19.5445445,0.0872632
19.5945946,0.0622119
19.6446446,0.0411057
19.6946947,0.0244915
19.7447447,0.0120642
19.7947948,0.0050629
19.8448448,0.0062209
19.8948949,0.0167569
19.9449449,0.0372046
19.9949950,0.0668552
20.0450450,0.1025825
20.0950951,0.1373499
20.1451451,0.1637523
20.1951952,0.1760248
20.2452452,0.1696338
20.2952953,0.1408151
20.3453453,0.0883609
20.3953954,0.0131295
20.4454454,-0.0843552
20.4954955,-0.2020123
20.5455455,-0.3336370
20.5955956,-0.4690192
20.6456456,-0.5974899
20.6956957,-0.7077914
20.7457457,-0.7895558
20.7957958,-0.8357983
20.8458458,-0.8453636
20.8958959,-0.8188207
20.9459459,-0.7562215
20.9959960,-0.6595498
21.0460460,-0.5352719
21.0960961,-0.3924339
21.1461461,-0.2410628
21.1961962,-0.0941239
21.2462462,0.0356579
21.2962963,0.1405400
21.3463463,0.2197255
21.3963964,0.2730435
21.4464464,0.2995962
21.4964965,0.2999361
21.5465465,0.2776492
21.5965966,0.2363461
21.6466466,0.1806636
21.6966967,0.1195445
21.7467467,0.0621518
21.7967968,0.0123112
21.8468468,-0.0322674
21.8968969,-0.0731393
21.9469469,-0.1110457
21.9969970,-0.1469301
22.0470470,-0.1818377
22.0970971,-0.2136322
22.1471471,-0.2406967
22.1971972,-0.2657945
22.2472472,-0.2921841
22.2972973,-0.3189660
22.3473473,-0.3418277
22.3973974,-0.3580452
22.4474474,-0.3646765
22.4974975,-0.3593571
22.5475475,-0.3422746
22.5975976,-0.3186674
22.6476476,-0.2933868
22.6976977,-0.2682331
22.7477477,-0.2442822
22.7977978,-0.2239938
22.8478478,-0.2092684
22.8978979,-0.2005492
22.9479479,-0.2000233
22.9979980,-0.2094485
23.0480480,-0.2274078
23.0980981,-0.2485402
23.1481481,-0.2680064
23.1981982,-0.2812468
23.2482482,-0.2839814
23.2982983,-0.2729439
23.3483483,-0.2479711
23.3983984,-0.2096443
23.4484484,-0.1574500
23.4984985,-0.0920178
23.5485485,-0.0171981
23.5985986,0.0609108
23.6486486,0.1366551
23.6986987,0.2042743
23.7487487,0.2597327
23.7987988,0.3033857
23.8488488,0.3408195
23.8988989,0.3763872
23.9489489,0.4089834
23.9989990,0.4328945
24.0490490,0.4373994
24.0990991,0.4090525
24.1491491,0.3480350
24.1991992,0.2837593
24.2492492,0.2451916
24.2992993,0.2220713
24.3493493,0.1690053
24.3993994,0.0718144
24.4494494,-0.0417519
24.4994995,-0.1433446
24.5495495,-0.2418076
24.5995996,-0.3589427
24.6496496,-0.4903657
24.6996997,-0.6199238
24.7497497,-0.7323177
24.7997998,-0.8209258
24.8498498,-0.8714728
24.8998999,-0.8675601
24.9499499,-0.7995737
25.0000000,-0.6685253


==> besov00.csv <==
-25.0000000,0.0082138
-24.9499499,0.0862786
-24.8998999,0.0784243
-24.8498498,0.0457808
-24.7997998,0.0767859
-24.7497497,0.0862974
-24.6996997,0.0804000
-24.6496496,0.0990298
-24.5995996,0.0630106
-24.5495495,0.0406957
-24.4994995,0.0264925
-24.4494494,-0.0154603
-24.3993994,-0.0230548
-24.3493493,0.0159997
-24.2992993,-0.0530203
-24.2492492,-0.0899596
-24.1991992,-0.0699315
-24.1491491,-0.0900244
-24.0990991,-0.0961850
-24.0490490,-0.0806829
-23.9989990,-0.0058353
-23.9489489,0.0229073
-23.8988989,0.0508940
-23.8488488,0.0600130
-23.7987988,0.1204987
-23.7487487,0.1031325
-23.6986987,0.0053673
-23.6486486,0.0397069
-23.5985986,-0.0095063
-23.5485485,0.0201606
-23.4984985,0.0541569
-23.4484484,0.0001699
-23.3983984,-0.0281989
-23.3483483,0.0110418
-23.2982983,-0.0460764
-23.2482482,-0.0441379
-23.1981982,-0.0592720
-23.1481481,-0.0117826
-23.0980981,-0.0323414
-23.0480480,-0.0148347
-22.9979980,-0.0177445
-22.9479479,-0.0073457
-22.8978979,-0.0140979
-22.8478478,0.0258473
-22.7977978,0.1376079
-22.7477477,0.1320559
-22.6976977,0.1134492
-22.6476476,0.0807796
-22.5975976,0.1015177
-22.5475475,0.0481623
-22.4974975,0.0523901
-22.4474474,0.0231185
-22.3973974,-0.0175653
-22.3473473,-0.0364990
-22.2972973,-0.0407963
-22.2472472,-0.0368167
-22.1971972,-0.0575255
-22.1471471,-0.0330310
-22.0970971,-0.0171592
-22.0470470,-0.0103673
-21.9969970,0.0321322
-21.9469469,0.0190504
-21.8968969,-0.0203544
-21.8468468,-0.0210135
-21.7967968,0.0472168
-21.7467467,0.0511378
-21.6966967,0.0991910
-21.6466466,0.1679579
-21.5965966,0.1530113
-21.5465465,0.0549742
-21.4964965,0.0921437
-21.4464464,0.0662217
-21.3963964,0.0450028
-21.3463463,0.0753729
-21.2962963,-0.0092241
-21.2462462,0.0166812
-21.1961962,0.0527247
-21.1461461,-0.0019038
-21.0960961,0.0027241
-21.0460460,-0.0017897
-20.9959960,0.0917042
-20.9459459,0.0756832
-20.8958959,0.1059827
-20.8458458,0.1750833
-20.7957958,0.0748247
-20.7457457,0.0597180
-20.6956957,0.0779368
-20.6456456,0.0027610
-20.5955956,0.0116333
-20.5455455,0.0126796
-20.4954955,0.0361017
-20.4454454,0.0270273
-20.3953954,0.0010367
-20.3453453,-0.0275283
-20.2952953,-0.0050017
-20.2452452,-0.0787204
-20.1951952,-0.0767292
-20.1451451,-0.0841916
-20.0950951,-0.0481381
-20.0450450,-0.0238377
-19.9949950,-0.0002411
-19.9449449,-0.0253843
-19.8948949,0.0218275
-19.8448448,0.0083838
-19.7947948,0.0947954
-19.7447447,0.1274885
-19.6946947,0.0787240
-19.6446446,0.1123627
-19.5945946,0.1021244
-19.5445445,0.0366173
-19.4944945,0.1260454
-19.4444444,0.0433472
-19.3943944,0.0610523
-19.3443443,0.0242285
-19.2942943,0.0255713
-19.2442442,0.0129422
-19.1941942,0.1634112
-19.1441441,0.1039589
-19.0940941,0.1288028
-19.0440440,0.0571256
-18.9939940,0.0463497
-18.9439439,-0.0393120
-18.8938939,-0.1171398
-18.8438438,-0.0173397
-18.7937938,-0.0580683
-18.7437437,-0.0234809
-18.6936937,0.0763200
-18.6436436,0.0265460
-18.5935936,0.0925186
-18.5435435,0.1019066
-18.4934935,0.0290545
-18.4434434,-0.0387386
-18.3933934,-0.0496321
-18.3433433,-0.0852388
-18.2932933,0.0001582
-18.2432432,0.0224427
-18.1931932,-0.1026828
-18.1431431,0.0190036
-18.0930931,0.0307021
-18.0430430,-0.0083349
-17.9929930,0.0471775
-17.9429429,-0.0145870
-17.8928929,-0.0459965
-17.8428428,-0.0432547
-17.7927928,-0.0761653
-17.7427427,-0.0197928
-17.6926927,0.0271400
-17.6426426,0.0509207
-17.5925926,-0.0385465
-17.5425425,-0.0957745
-17.4924925,-0.0337781
-17.4424424,0.0201830
-17.3923924,-0.0463976
-17.3423423,-0.0496523
-17.2922923,-0.1164874
-17.2422422,-0.0532598
-17.1921922,0.0090051
-17.1421421,0.0450524
-17.0920921,0.0863920
-17.0420420,0.0600284
-16.9919920,-0.0698812
-16.9419419,-0.0916613
-16.8918919,-0.0132945
-16.8418418,-0.1243876
-16.7917918,-0.1020614
-16.7417417,-0.0692976
-16.6916917,-0.0656095
-16.6416416,-0.1406556
-16.5915916,-0.0022088
-16.5415415,-0.0193434
-16.4914915,-0.0111792
-16.4414414,0.0328347
-16.3913914,0.0336513
-16.3413413,0.0292118
-16.2912913,-0.0817548
-16.2412412,-0.0926366
-16.1911912,-0.0436377
-16.1411411,-0.0406750
-16.0910911,-0.0311630
-16.0410410,-0.0246864
-15.9909910,-0.0079615
-15.9409409,-0.0307168
-15.8908909,0.0146869
-15.8408408,-0.0353453
-15.7907908,-0.0796699
-15.7407407,-0.1075682
-15.6906907,-0.0754561
-15.6406406,-0.0910407
-15.5905906,-0.0219876
-15.5405405,-0.0630557
-15.4904905,-0.0356646
-15.4404404,-0.0646904
-15.3903904,-0.0401860
-15.3403403,-0.0572593
-15.2902903,-0.0063861
-15.2402402,-0.0229764
-15.1901902,-0.0662852
-15.1401401,-0.0836173
-15.0900901,-0.0512582
-15.0400400,-0.1245859
-14.9899900,-0.0736973
-14.9399399,0.0416672
-14.8898899,-0.0158581
-14.8398398,0.0342768
-14.7897898,0.1020665
-14.7397397,0.0807082
-14.6896897,0.0536852
-14.6396396,-0.0094834
-14.5895896,-0.0486648
-14.5395395,-0.0549471
-14.4894895,-0.0717733
-14.4394394,-0.0018059
-14.3893894,0.0216633
-14.3393393,-0.0232905
-14.2892893,-0.0314822
-14.2392392,-0.0257760
-14.1891892,-0.0906585
-14.1391391,-0.0679745
-14.0890891,-0.0497433
-14.0390390,-0.0524868
-13.9889890,-0.1359032
-13.9389389,-0.0601939
-13.8888889,0.0566703
-13.8388388,-0.0004763
-13.7887888,0.0917914
-13.7387387,0.1579493
-13.6886887,0.0973935
-13.6386386,0.2007477
-13.5885886,0.0935595
-13.5385385,0.0401965
-13.4884885,0.0299344
-13.4384384,-0.0313544
-13.3883884,0.0112627
-13.3383383,0.0008725
-13.2882883,-0.0615872
-13.2382382,0.0858548
-13.1881882,0.0775625
-13.1381381,0.0380551
-13.0880881,-0.0089791
-13.0380380,0.0212165
-12.9879880,0.0563277
-12.9379379,0.1072623
-12.8878879,0.0626599
-12.8378378,0.1112842
-12.7877878,-0.0187844
-12.7377377,0.0143624
-12.6876877,0.0035842
-12.6376376,-0.1951233
-12.5875876,-0.2002577
-12.5375375,-0.2024898
-12.4874875,-0.1603948
-12.4374374,-0.0893491
-12.3873874,-0.1204948
-12.3373373,-0.1616682
-12.2872873,-0.1012190
-12.2372372,-0.1599380
-12.1871872,-0.2102560
-12.1371371,-0.2051935
-12.0870871,-0.2685366
-12.0370370,-0.1803685
-11.9869870,-0.1374201
-11.9369369,-0.1247727
-11.8868869,-0.0541771
-11.8368368,-0.0770852
-11.7867868,-0.1586459
-11.7367367,-0.0116044
-11.6866867,-0.0113193
-11.6366366,0.0497726
-11.5865866,0.2028406
-11.5365365,0.1194019
-11.4864865,0.0788217
-11.4364364,0.1509255
-11.3863864,-0.0821883
-11.3363363,0.0839880
-11.2862863,-0.0689249
-11.2362362,-0.1478470
-11.1861862,-0.1001226
-11.1361361,-0.0595305
-11.0860861,-0.0110873
-11.0360360,-0.0540476
-10.9859860,-0.0893611
-10.9359359,-0.0293321
-10.8858859,0.0734665
-10.8358358,-0.1388260
-10.7857858,-0.1408162
-10.7357357,-0.0327322
-10.6856857,0.0635546
-10.6356356,0.0512622
-10.5855856,-0.0662844
-10.5355355,-0.0369277
-10.4854855,-0.0356714
-10.4354354,-0.0790716
-10.3853854,0.1089271
-10.3353353,0.0570500
-10.2852853,0.0661657
-10.2352352,-0.0142415
-10.1851852,-0.0470267
-10.1351351,-0.1114729
-10.0850851,-0.0619568
-10.0350350,0.0329603
-9.9849850,0.0428524
-9.9349349,-0.0585889
-9.8848849,0.0230109
-9.8348348,0.0566533
-9.7847848,0.0058622
-9.7347347,-0.0410038
-9.6846847,-0.0535780
-9.6346346,-0.0033299
-9.5845846,-0.0776510
-9.5345345,0.0325692
-9.4844845,-0.0590542
-9.4344344,-0.0688647
-9.3843844,0.0246999
-9.3343343,0.1054778
-9.2842843,0.0514188
-9.2342342,-0.0509169
-9.1841842,-0.0722993
-9.1341341,-0.1363179
-9.0840841,0.1447252
-9.0340340,0.1813473
-8.9839840,0.1655704
-8.9339339,0.1203277
-8.8838839,-0.0664937
-8.8338338,-0.0606781
-8.7837838,-0.0773883
-8.7337337,0.0122414
-8.6836837,-0.0627533
-8.6336336,0.1210728
-8.5835836,-0.0404288
-8.5335335,-0.1060182
-8.4834835,-0.0044222
-8.4334334,-0.0304333
-8.3833834,0.0161635
-8.3333333,0.1181750
-8.2832833,0.0455264
-8.2332332,0.0512139
-8.1831832,0.0855070
-8.1331331,0.0492497
-8.0830831,0.1904956
-8.0330330,0.0222695
-7.9829830,0.0396090
-7.9329329,0.0359670
-7.8828829,0.0332159
-7.8328328,-0.1829572
-7.7827828,-0.0307855
-7.7327327,0.0357301
-7.6826827,0.0012342
-7.6326326,0.1157519
-7.5825826,-0.1082813
-7.5325325,-0.0593128
-7.4824825,-0.0731467
-7.4324324,-0.1048774
-7.3823824,-0.0551882
-7.3323323,-0.0046459
-7.2822823,-0.0179377
-7.2322322,-0.0663142
-7.1821822,-0.1625459
-7.1321321,-0.0216669
-7.0820821,-0.1734603
-7.0320320,-0.1476575
-6.9819820,-0.0891422
-6.9319319,-0.0930372
-6.8818819,-0.1843288
-6.8318318,0.0039436
-6.7817818,0.0131348
-6.7317317,-0.0173730
-6.6816817,0.1153906
-6.6316316,0.1618991
-6.5815816,-0.0102290
-6.5315315,-0.0921912
-6.4814815,-0.1709920
-6.4314314,0.0753253
-6.3813814,0.1048405
-6.3313313,0.0029885
-6.2812813,-0.1490669
-6.2312312,-0.1039201
-6.1811812,-0.1779599
-6.1311311,-0.1793859
-6.0810811,-0.0150170
-6.0310310,0.0822184
-5.9809810,0.0870026
-5.9309309,0.0249542
-5.8808809,0.0812028
-5.8308308,0.1331640
-5.7807808,0.2635770
-5.7307307,0.1706922
-5.6806807,0.1598155
-5.6306306,0.2071786
-5.5805806,0.1865394
-5.5305305,0.0340882
-5.4804805,0.0566319
-5.4304304,0.1301202
-5.3803804,0.2163471
-5.3303303,0.2496634
-5.2802803,0.1502766
-5.2302302,0.1881947
-5.1801802,0.1947869
-5.1301301,0.0769701
-5.0800801,0.2411614
-5.0300300,0.0842710
-4.9799800,0.2118837
-4.9299299,0.1182600
-4.8798799,0.0340387
-4.8298298,0.0600646
-4.7797798,-0.1177019
-4.7297297,-0.0691122
-4.6796797,0.0483050
-4.6296296,0.0965428
-4.5795796,-0.0588349
-4.5295295,-0.0632677
-4.4794795,0.1205010
-4.4294294,0.0301108
-4.3793794,-0.0833981
-4.3293293,-0.1659359
-4.2792793,-0.3790075
-4.2292292,-0.2483513
-4.1791792,0.1628021
-4.1291291,-0.0841677
-4.0790791,-0.1055150
-4.0290290,0.0070792
-3.9789790,-0.0068006
-3.9289289,-0.0016385
-3.8788789,-0.1177123
-3.8288288,-0.0524346
-3.7787788,-0.2619569
-3.7287287,-0.1936719
-3.6786787,-0.1592043
-3.6286286,0.0103828
-3.5785786,0.0954022
-3.5285285,0.1886509
-3.4784785,0.0636960
-3.4284284,0.1432015
-3.3783784,-0.1966451
-3.3283283,0.1543013
-3.2782783,0.0480672
-3.2282282,0.0113705
-3.1781782,0.1345098
-3.1281281,0.3234375
-3.0780781,0.1146892
-3.0280280,0.5319570
-2.9779780,0.0446489
-2.9279279,-0.0795062
-2.8778779,-0.1466778
-2.8278278,-0.1722157
-2.7777778,-0.0472866
-2.7277277,-0.0856451
-2.6776777,0.0070580
-2.6276276,0.1213965
-2.5775776,0.1373782
-2.5275275,-0.0962612
-2.4774775,0.2743226
-2.4274274,-0.0034361
-2.3773774,0.1208721
-2.3273273,0.3864330
-2.2772773,0.0412985
-2.2272272,0.1218455
-2.1771772,-0.0111081
-2.1271271,-0.2013521
-2.0770771,-0.1517241
-2.0270270,0.0354428
-1.9769770,-0.1218720
-1.9269269,-0.4405074
-1.8768769,-0.3834604
-1.8268268,-0.0114245
-1.7767768,-0.4649249
-1.7267267,-0.5213900
-1.6766767,-0.3189581
-1.6266266,-0.0192280
-1.5765766,0.2118781
-1.5265265,0.1700998
-1.4764765,0.2139136
-1.4264264,0.1898835
-1.3763764,-0.3485119
-1.3263263,-0.2324558
-1.2762763,-0.1787732
-1.2262262,-0.6200475
-1.1761762,-0.5430646
-1.1261261,0.0301560
-1.0760761,-0.5064514
-1.0260260,-0.5366925
-0.9759760,-0.1086031
-0.9259259,0.4688184
-0.8758759,0.2497306
-0.8258258,-0.3447149
-0.7757758,-0.1969693
-0.7257257,-0.0850972
-0.6756757,-0.3471723
-0.6256256,0.1461694
-0.5755756,0.1770369
-0.5255255,0.1902023
-0.4754755,0.2862821
-0.4254254,-0.4764631
-0.3753754,-0.6201913
-0.3253253,-0.3201021
-0.2752753,-0.2891110
-0.2252252,-0.3229856
-0.1751752,-0.0630066
-0.1251251,-0.1962833
-0.0750751,-0.5684982
-0.0250250,0.3270201
0.0250250,-0.4608234
0.0750751,-1.0071631
0.1251251,-0.1266740
0.1751752,0.1973482
0.2252252,0.2857671
0.2752753,-0.1988090
0.3253253,-0.2834595
0.3753754,0.6186413
0.4254254,0.1171869
0.4754755,0.8180755
0.5255255,0.0218324
0.5755756,0.5981845
0.6256256,0.4308607
0.6756757,0.6275025
0.7257257,0.1224034
0.7757758,0.1207200
0.8258258,-0.4187002
0.8758759,0.6607641
0.9259259,0.9043395
0.9759760,0.6474969
1.0260260,0.5502635
1.0760761,-0.1829596
1.1261261,0.6248004
1.1761762,0.8279454
1.2262262,-0.8980079
1.2762763,-0.6013493
1.3263263,-0.2205376
1.3763764,-0.0393798
1.4264264,0.4211355
1.4764765,-0.6610816
1.5265265,-0.5599195
1.5765766,-1.2519023
1.6266266,-0.7643194
1.6766767,-0.4527865
1.7267267,-0.6951477
1.7767768,0.4570561
1.8268268,0.0217173
1.8768769,-0.1713543
1.9269269,-0.3416910
1.9769770,-0.6811576
2.0270270,-0.1988052
2.0770771,0.1201147
2.1271271,-0.0733714
2.1771772,-1.2200152
2.2272272,-1.0445677
2.2772773,-0.2663125
2.3273273,-0.0878782
2.3773774,0.0437469
2.4274274,-0.2788188
2.4774775,-0.2177389
2.5275275,0.3475634
2.5775776,0.0990750
2.6276276,0.1140312
2.6776777,-0.1163357
2.7277277,-0.1082618
2.7777778,0.0099046
2.8278278,0.0478354
2.8778779,-0.0110268
2.9279279,0.1306432
2.9779780,0.3375436
3.0280280,0.3182158
3.0780781,0.0315519
3.1281281,0.0475068
3.1781782,0.2012012
3.2282282,-0.2817560
3.2782783,-0.3772730
3.3283283,-0.3577870
3.3783784,-0.3430287
3.4284284,0.2839997
3.4784785,0.5323082
3.5285285,1.0645152
3.5785786,1.0377673
3.6286286,0.9952330
3.6786787,0.9436914
3.7287287,0.7306768
3.7787788,0.6276350
3.8288288,0.8899416
3.8788789,0.8638088
3.9289289,0.1701710
3.9789790,0.3119605
4.0290290,-0.0654557
4.0790791,-0.1347983
4.1291291,0.0781710
4.1791792,0.0829887
4.2292292,0.1575018
4.2792793,0.5177861
4.3293293,0.2779143
4.3793794,0.2508950
4.4294294,0.4371710
4.4794795,0.1464610
4.5295295,0.1461621
4.5795796,0.1753602
4.6296296,0.1722882
4.6796797,0.0192629
4.7297297,0.0192956
4.7797798,0.1045280
4.8298298,-0.1357206
4.8798799,0.0777716
4.9299299,0.3701721
4.9799800,0.4828446
5.0300300,0.1846428
5.0800801,0.0676311
5.1301301,-0.0115370
5.1801802,-0.4025458
5.2302302,-0.4096357
5.2802803,-0.3530400
5.3303303,0.0372608
5.3803804,0.3272366
5.4304304,-0.0813120
5.4804805,-0.2282409
5.5305305,-0.1542612
5.5805806,-0.0830338
5.6306306,-0.2414843
5.6806807,-0.3104204
5.7307307,-0.3161576
5.7807808,0.2679946
5.8308308,0.3362700
5.8808809,0.3512431
5.9309309,0.5186608
5.9809810,0.3825242
6.0310310,0.3070696
6.0810811,0.2591662
6.1311311,0.1502425
6.1811812,0.0928084
6.2312312,0.3647769
6.2812813,0.4957537
6.3313313,0.7158366
6.3813814,0.8537737
6.4314314,0.6402086
6.4814815,0.8755713
6.5315315,0.7552810
6.5815816,0.3827040
6.6316316,0.0115386
6.6816817,-0.1447782
6.7317317,-0.2712665
6.7817818,-0.4058397
6.8318318,-0.5303433
6.8818819,-0.5826759
6.9319319,-0.6266788
6.9819820,-0.3498005
7.0320320,0.0301552
7.0820821,0.6237272
7.1321321,0.6010630
7.1821822,0.2571982
7.2322322,0.3839492
7.2822823,0.4202053
7.3323323,0.4634922
7.3823824,0.2404029
7.4324324,-0.0449856
7.4824825,-0.1114073
7.5325325,0.2152733
7.5825826,0.3363064
7.6326326,0.0407262
7.6826827,-0.2135445
7.7327327,-0.3268992
7.7827828,-0.6355660
7.8328328,-0.7152470
7.8828829,-0.5159311
7.9329329,-0.3839208
7.9829830,-0.1741660
8.0330330,0.4566629
8.0830831,0.8677650
8.1331331,0.8933978
8.1831832,0.9301195
8.2332332,0.9875015
8.2832833,0.8639460
8.3333333,0.9533079
8.3833834,0.5646106
8.4334334,0.2190412
8.4834835,0.1156767
8.5335335,-0.1067700
8.5835836,-0.1786189
8.6336336,-0.2849349
8.6836837,-0.5926637
8.7337337,-0.6348763
8.7837838,-1.0243404
8.8338338,-0.9908555
8.8838839,-1.1410475
8.9339339,-1.0237370
8.9839840,-0.7656745
9.0340340,-0.5188019
9.0840841,-0.2319191
9.1341341,0.2390617
9.1841842,0.5401134
9.2342342,0.7752323
9.2842843,0.9871167
9.3343343,0.8305764
9.3843844,0.8159814
9.4344344,0.6664377
9.4844845,0.5912543
9.5345345,0.3111768
9.5845846,0.1458632
9.6346346,-0.2881700
9.6846847,-0.4715218
9.7347347,-0.5600274
9.7847848,-0.7222450
9.8348348,-0.6744918
9.8848849,-0.7578500
9.9349349,-0.7964351
9.9849850,-0.6141417
10.0350350,-0.2502819
10.0850851,0.0805033
10.1351351,0.2181324
10.1851852,0.4211153
10.2352352,0.6581247
10.2852853,0.7817877
10.3353353,0.8121737
10.3853854,0.8335378
10.4354354,0.7853148
10.4854855,0.5611375
10.5355355,0.3984922
10.5855856,0.0720366
10.6356356,-0.2412060
10.6856857,-0.1745890
10.7357357,-0.4551041
10.7857858,-0.5548470
10.8358358,-0.6974771
10.8858859,-0.7530323
10.9359359,-0.7436225
10.9859860,-0.7146649
11.0360360,-0.6872741
11.0860861,-0.3591759
11.1361361,-0.1403961
11.1861862,-0.0258782
11.2362362,-0.0530227
11.2862863,-0.0560789
11.3363363,-0.1986355
11.3863864,-0.2617570
11.4364364,-0.2456465
11.4864865,-0.1300446
11.5365365,-0.2370930
11.5865866,-0.0616348
11.6366366,-0.1614857
11.6866867,-0.1365305
11.7367367,-0.2949658
11.7867868,-0.1545890
11.8368368,-0.0398074
11.8868869,-0.0937074
11.9369369,-0.1318285
11.9869870,0.1559689
12.0370370,0.2547533
12.0870871,0.4171272
12.1371371,0.5321824
12.1871872,0.7521478
12.2372372,0.6911889
12.2872873,0.7205520
12.3373373,0.7162091
12.3873874,0.5811438
12.4374374,0.6467974
12.4874875,0.5663694
12.5375375,0.3350483
12.5875876,0.3505032
12.6376376,0.1370592
12.6876877,-0.1947904
12.7377377,-0.2107301
12.7877878,-0.4456585
12.8378378,-0.5487629
12.8878879,-0.5951531
12.9379379,-0.5321521
12.9879880,-0.4578918
13.0380380,-0.3794018
13.0880881,-0.3082156
13.1381381,-0.1094757
13.1881882,-0.0230653
13.2382382,0.0803045
13.2882883,0.0158614
13.3383383,-0.0178564
13.3883884,-0.0403686
13.4384384,-0.0100855
13.4884885,0.0337994
13.5385385,0.2425521
13.5885886,0.2621308
13.6386386,0.2752390
13.6886887,0.2172082
13.7387387,0.0334674
13.7887888,0.1159553
13.8388388,0.0149452
13.8888889,-0.0997695
13.9389389,-0.1292295
13.9889890,0.0251368
14.0390390,0.0927877
14.0890891,0.2062769
14.1391391,0.0762195
14.1891892,-0.0879603
14.2392392,-0.1828204
14.2892893,-0.2142698
14.3393393,-0.2235417
14.3893894,-0.2191157
14.4394394,-0.2106162
14.4894895,-0.2363363
14.5395395,-0.1113667
14.5895896,-0.0935852
14.6396396,0.0378274
14.6896897,0.0348824
14.7397397,0.0416792
14.7897898,0.1874138
14.8398398,0.1917196
14.8898899,0.2190199
14.9399399,0.1734089
14.9899900,0.0761210
15.0400400,0.0521592
15.0900901,-0.0158135
15.1401401,-0.0747444
15.1901902,-0.0624669
15.2402402,-0.0501633
15.2902903,-0.0966226
15.3403403,-0.0315489
15.3903904,0.0272858
15.4404404,-0.0732700
15.4904905,-0.1191380
15.5405405,-0.0869950
15.5905906,-0.1030191
15.6406406,-0.1313727
15.6906907,-0.0675031
15.7407407,-0.0674275
15.7907908,-0.0808534
15.8408408,-0.1228328
15.8908909,-0.0878801
15.9409409,-0.0507719
15.9909910,-0.0303618
16.0410410,0.0110662
16.0910911,-0.0152221
16.1411411,0.1082989
16.1911912,0.2608276
16.2412412,0.2910997
16.2912913,0.3176528
16.3413413,0.2884736
16.3913914,0.3174082
16.4414414,0.2755535
16.4914915,0.2227923
16.5415415,0.2040939
16.5915916,0.0885454
16.6416416,-0.0064117
16.6916917,-0.0436722
16.7417417,-0.1013939
16.7917918,-0.1360060
16.8418418,-0.0845786
16.8918919,-0.2272050
16.9419419,-0.2695658
16.9919920,-0.2738510
17.0420420,-0.2706224
17.0920921,-0.1623922
17.1421421,-0.0928364
17.1921922,-0.0601397
17.2422422,-0.0116858
17.2922923,-0.0253920
17.3423423,-0.0453725
17.3923924,-0.0241647
17.4424424,0.1018722
17.4924925,0.0016711
17.5425425,-0.0131703
17.5925926,0.0391705
17.6426426,0.0148583
17.6926927,-0.0273521
17.7427427,0.0061986
17.7927928,-0.0344989
17.8428428,-0.0284747
17.8928929,-0.0794615
17.9429429,-0.0625004
17.9929930,-0.0157075
18.0430430,0.0083041
18.0930931,0.0401010
18.1431431,0.0197815
18.1931932,0.0061037
18.2432432,0.0678790
18.2932933,0.0521399
18.3433433,0.1304052
18.3933934,0.0978291
18.4434434,0.0538327
18.4934935,0.0059640
18.5435435,0.0005985
18.5935936,0.0304489
18.6436436,-0.0298076
18.6936937,-0.0445670
18.7437437,-0.0148845
18.7937938,-0.0159143
18.8438438,-0.1091855
18.8938939,0.0095187
18.9439439,0.0661267
18.9939940,-0.0118602
19.0440440,-0.0540611
19.0940941,-0.0320971
19.1441441,-0.0451032
19.1941942,-0.1061943
19.2442442,-0.0852344
19.2942943,0.0643579
19.3443443,0.0519748
19.3943944,0.0468491
19.4444444,0.1009850
19.4944945,0.1020627
19.5445445,0.1305407
19.5945946,0.1858943
19.6446446,0.0979045
19.6946947,0.0806861
19.7447447,0.0026031
19.7947948,0.0083135
19.8448448,0.1266613
19.8948949,0.1024393
19.9449449,0.0748724
19.9949950,0.0107682
20.0450450,-0.0263107
20.0950951,-0.0369624
20.1451451,-0.0810293
20.1951952,-0.0316627
20.2452452,-0.0264543
20.2952953,-0.0991036
20.3453453,-0.0589819
20.3953954,-0.1216667
20.4454454,-0.1446871
20.4954955,-0.0843133
20.5455455,-0.1331070
20.5955956,-0.0515395
20.6456456,-0.0426346
20.6956957,0.0194007
20.7457457,0.0846007
20.7957958,0.0830179
20.8458458,0.1056729
20.8958959,0.0633944
20.9459459,0.0660994
20.9959960,0.0191014
21.0460460,0.0052369
21.0960961,-0.0086359
21.1461461,-0.0989712
21.1961962,-0.1220743
21.2462462,-0.0899652
21.2962963,-0.0960251
21.3463463,-0.0102449
21.3963964,-0.0505107
21.4464464,-0.1322470
21.4964965,-0.0659809
21.5465465,-0.1153345
21.5965966,-0.0699525
21.6466466,-0.0759787
21.6966967,-0.0819072
21.7467467,-0.0906445
21.7967968,-0.0910338
21.8468468,-0.1038057
21.8968969,-0.1120160
21.9469469,-0.0543123
21.9969970,-0.0691147
22.0470470,-0.0336670
22.0970971,-0.0816912
22.1471471,-0.1410184
22.1971972,-0.1981662
22.2472472,-0.1706485
22.2972973,-0.1635946
22.3473473,-0.1377132
22.3973974,-0.1263585
22.4474474,-0.1343277
22.4974975,-0.0509181
22.5475475,0.0094426
22.5975976,-0.0335733
22.6476476,0.0656247
22.6976977,0.1369335
22.7477477,0.0893884
22.7977978,0.0382079
22.8478478,0.0643943
22.8978979,0.0771540
22.9479479,0.0398462
22.9979980,0.0012912
23.0480480,-0.0020282
23.0980981,-0.0950934
23.1481481,-0.0663359
23.1981982,-0.1345151
23.2482482,-0.1446112
23.2982983,-0.1888986
23.3483483,-0.1707605
23.3983984,-0.1276733
23.4484484,-0.0783125
23.4984985,-0.0471564
23.5485485,-0.0101688
23.5985986,0.0208172
23.6486486,0.0802792
23.6986987,0.1674308
23.7487487,0.2340036
23.7987988,0.2965872
23.8488488,0.2903790
23.8988989,0.3574900
23.9489489,0.3220398
23.9989990,0.3143577
24.0490490,0.2992328
24.0990991,0.1742786
24.1491491,0.1357970
24.1991992,0.0912921
24.2492492,0.0070600
24.2992993,-0.0527373
24.3493493,-0.1389684
24.3993994,-0.1617843
24.4494494,-0.1275301
24.4994995,-0.0402011
24.5495495,-0.0242699
24.5995996,-0.0163357
24.6496496,0.0513351
24.6996997,0.1068468
24.7497497,0.0893270
24.7997998,0.0824582
24.8498498,0.0560628
24.8998999,0.0147364
24.9499499,-0.0666122
25.0000000,-0.0978376


==> besov01.csv <==
-25.0000000,0.0006444
-24.9499499,0.0011706
-24.8998999,0.0009633
-24.8498498,0.0004544
-24.7997998,0.0000369
-24.7497497,0.0023076
-24.6996997,0.0035747
-24.6496496,0.0040659
-24.5995996,0.0026747
-24.5495495,0.0008290
-24.4994995,0.0012243
-24.4494494,0.0005387
-24.3993994,-0.0011410
-24.3493493,-0.0016381
-24.2992993,-0.0021927
-24.2492492,-0.0023414
-24.1991992,-0.0013754
-24.1491491,0.0007378
-24.0990991,-0.0002695
-24.0490490,-0.0005076
-23.9989990,-0.0009134
-23.9489489,0.0011263
-23.8988989,-0.0004912
-23.8488488,0.0008369
-23.7987988,-0.0015506
-23.7487487,-0.0029800
-23.6986987,-0.0008909
-23.6486486,0.0009675
-23.5985986,0.0022229
-23.5485485,0.0018142
-23.4984985,0.0004100
-23.4484484,0.0010278
-23.3983984,-0.0011403
-23.3483483,-0.0016736
-23.2982983,-0.0005419
-23.2482482,-0.0014109
-23.1981982,-0.0009102
-23.1481481,0.0003122
-23.0980981,-0.0013738
-23.0480480,-0.0021068
-22.9979980,-0.0028557
-22.9479479,0.0002226
-22.8978979,-0.0005185
-22.8478478,-0.0022340
-22.7977978,-0.0012962
-22.7477477,-0.0026942
-22.6976977,-0.0041433
-22.6476476,-0.0040576
-22.5975976,-0.0034255
-22.5475475,-0.0044854
-22.4974975,-0.0016471
-22.4474474,-0.0004568
-22.3973974,0.0000973
-22.3473473,0.0002918
-22.2972973,0.0003366
-22.2472472,-0.0001251
-22.1971972,0.0019237
-22.1471471,-0.0010367
-22.0970971,-0.0004895
-22.0470470,-0.0007043
-21.9969970,-0.0002239
-21.9469469,0.0006943
-21.8968969,0.0002994
-21.8468468,-0.0029831
-21.7967968,0.0005504
-21.7467467,0.0031652
-21.6966967,0.0009649
-21.6466466,0.0016119
-21.5965966,0.0020839
-21.5465465,0.0014442
-21.4964965,0.0048755
-21.4464464,0.0055742
-21.3963964,0.0041979
-21.3463463,0.0016431
-21.2962963,0.0008117
-21.2462462,0.0035487
-21.1961962,0.0067901
-21.1461461,0.0055618
-21.0960961,0.0013132
-21.0460460,0.0013057
-20.9959960,0.0020975
-20.9459459,0.0030557
-20.8958959,0.0042557
-20.8458458,0.0010112
-20.7957958,0.0001435
-20.7457457,0.0022223
-20.6956957,0.0024051
-20.6456456,0.0026506
-20.5955956,0.0023380
-20.5455455,0.0018985
-20.4954955,-0.0009844
-20.4454454,0.0036884
-20.3953954,0.0047136
-20.3453453,0.0019049
-20.2952953,-0.0000777
-20.2452452,0.0002525
-20.1951952,0.0010249
-20.1451451,-0.0001622
-20.0950951,-0.0005685
-20.0450450,0.0023327
-19.9949950,0.0008617
-19.9449449,-0.0015470
-19.8948949,-0.0022734
-19.8448448,-0.0000588
-19.7947948,-0.0008405
-19.7447447,-0.0007035
-19.6946947,-0.0004269
-19.6446446,-0.0010364
-19.5945946,0.0027429
-19.5445445,0.0039138
-19.4944945,0.0031348
-19.4444444,0.0015832
-19.3943944,0.0013971
-19.3443443,0.0002379
-19.2942943,-0.0008100
-19.2442442,0.0011022
-19.1941942,-0.0030749
-19.1441441,-0.0021076
-19.0940941,-0.0038077
-19.0440440,-0.0044660
-18.9939940,-0.0040916
-18.9439439,-0.0014611
-18.8938939,-0.0046949
-18.8438438,-0.0018418
-18.7937938,-0.0023089
-18.7437437,-0.0048532
-18.6936937,-0.0033514
-18.6436436,-0.0008301
-18.5935936,-0.0000913
-18.5435435,0.0012936
-18.4934935,-0.0000845
-18.4434434,-0.0009445
-18.3933934,0.0012030
-18.3433433,0.0017057
-18.2932933,0.0047398
-18.2432432,0.0043934
-18.1931932,0.0015050
-18.1431431,0.0016340
-18.0930931,-0.0002184
-18.0430430,0.0003800
-17.9929930,0.0001008
-17.9429429,0.0008665
-17.8928929,0.0005709
-17.8428428,0.0029828
-17.7927928,0.0031594
-17.7427427,0.0005362
-17.6926927,-0.0009657
-17.6426426,-0.0017437
-17.5925926,0.0003255
-17.5425425,-0.0017666
-17.4924925,0.0009733
-17.4424424,-0.0040726
-17.3923924,-0.0044531
-17.3423423,-0.0009711
-17.2922923,-0.0011419
-17.2422422,0.0017436
-17.1921922,0.0001123
-17.1421421,-0.0012634
-17.0920921,0.0001768
-17.0420420,-0.0005681
-16.9919920,0.0021190
-16.9419419,-0.0010968
-16.8918919,-0.0009571
-16.8418418,-0.0015421
-16.7917918,-0.0018735
-16.7417417,-0.0035367
-16.6916917,-0.0020720
-16.6416416,-0.0033352
-16.5915916,0.0008265
-16.5415415,0.0031645
-16.4914915,0.0008466
-16.4414414,0.0037675
-16.3913914,0.0061644
-16.3413413,0.0030242
-16.2912913,0.0067400
-16.2412412,0.0054652
-16.1911912,0.0021921
-16.1411411,0.0051686
-16.0910911,0.0080936
-16.0410410,0.0061819
-15.9909910,0.0048918
-15.9409409,0.0020574
-15.8908909,0.0027531
-15.8408408,0.0035198
-15.7907908,0.0077401
-15.7407407,0.0015427
-15.6906907,-0.0001193
-15.6406406,-0.0001449
-15.5905906,0.0013250
-15.5405405,0.0005237
-15.4904905,0.0036735
-15.4404404,-0.0000878
-15.3903904,0.0015750
-15.3403403,0.0073596
-15.2902903,0.0053198
-15.2402402,0.0025167
-15.1901902,0.0072754
-15.1401401,0.0090475
-15.0900901,0.0025845
-15.0400400,0.0023208
-14.9899900,-0.0002904
-14.9399399,0.0080920
-14.8898899,0.0018313
-14.8398398,0.0048145
-14.7897898,0.0021053
-14.7397397,0.0014851
-14.6896897,0.0061507
-14.6396396,0.0097060
-14.5895896,0.0071039
-14.5395395,0.0053202
-14.4894895,0.0045701
-14.4394394,-0.0015790
-14.3893894,0.0031391
-14.3393393,-0.0013042
-14.2892893,0.0020558
-14.2392392,-0.0034502
-14.1891892,-0.0005902
-14.1391391,0.0024029
-14.0890891,0.0020105
-14.0390390,0.0112358
-13.9889890,0.0078658
-13.9389389,0.0055013
-13.8888889,0.0063711
-13.8388388,0.0044837
-13.7887888,0.0061072
-13.7387387,0.0016530
-13.6886887,0.0053683
-13.6386386,0.0001032
-13.5885886,0.0015964
-13.5385385,0.0039261
-13.4884885,0.0012401
-13.4384384,0.0109287
-13.3883884,0.0057169
-13.3383383,0.0079383
-13.2882883,0.0115499
-13.2382382,0.0051306
-13.1881882,0.0070505
-13.1381381,0.0062139
-13.0880881,-0.0011349
-13.0380380,0.0020532
-12.9879880,-0.0010921
-12.9379379,0.0031280
-12.8878879,0.0009192
-12.8378378,0.0053479
-12.7877878,0.0061516
-12.7377377,0.0066401
-12.6876877,0.0066130
-12.6376376,0.0074220
-12.5875876,0.0048580
-12.5375375,0.0061919
-12.4874875,-0.0001663
-12.4374374,-0.0057661
-12.3873874,-0.0121377
-12.3373373,-0.0017304
-12.2872873,-0.0043950
-12.2372372,-0.0038533
-12.1871872,-0.0060237
-12.1371371,-0.0110255
-12.0870871,-0.0126574
-12.0370370,-0.0005719
-11.9869870,-0.0022307
-11.9369369,0.0010391
-11.8868869,-0.0026546
-11.8368368,-0.0115871
-11.7867868,-0.0026903
-11.7367367,-0.0037120
-11.6866867,0.0013595
-11.6366366,-0.0046694
-11.5865866,0.0018631
-11.5365365,-0.0073455
-11.4864865,-0.0099074
-11.4364364,-0.0035589
-11.3863864,-0.0042989
-11.3363363,-0.0021139
-11.2862863,-0.0056900
-11.2362362,-0.0067647
-11.1861862,-0.0112403
-11.1361361,-0.0107811
-11.0860861,-0.0096214
-11.0360360,-0.0087164
-10.9859860,0.0067050
-10.9359359,0.0087067
-10.8858859,-0.0089073
-10.8358358,0.0001047
-10.7857858,-0.0033841
-10.7357357,0.0084180
-10.6856857,0.0091832
-10.6356356,0.0067033
-10.5855856,-0.0020274
-10.5355355,-0.0046982
-10.4854855,-0.0032049
-10.4354354,0.0040444
-10.3853854,-0.0031131
-10.3353353,0.0031784
-10.2852853,0.0069037
-10.2352352,0.0045521
-10.1851852,0.0092997
-10.1351351,0.0049601
-10.0850851,-0.0010334
-10.0350350,-0.0059635
-9.9849850,-0.0118665
-9.9349349,-0.0098806
-9.8848849,-0.0168408
-9.8348348,-0.0075242
-9.7847848,-0.0011663
-9.7347347,-0.0032371
-9.6846847,-0.0112524
-9.6346346,-0.0127440
-9.5845846,-0.0135008
-9.5345345,-0.0104233
-9.4844845,-0.0179490
-9.4344344,-0.0172652
-9.3843844,-0.0143783
-9.3343343,-0.0092754
-9.2842843,-0.0103430
-9.2342342,-0.0010683
-9.1841842,-0.0069796
-9.1341341,-0.0068283
-9.0840841,-0.0032106
-9.0340340,-0.0039945
-8.9839840,-0.0079197
-8.9339339,0.0066604
-8.8838839,0.0168294
-8.8338338,0.0078615
-8.7837838,0.0127567
-8.7337337,0.0083298
-8.6836837,0.0108760
-8.6336336,0.0242913
-8.5835836,0.0056211
-8.5335335,0.0047934
-8.4834835,0.0039121
-8.4334334,0.0062622
-8.3833834,0.0013088
-8.3333333,0.0095352
-8.2832833,0.0141842
-8.2332332,0.0184231
-8.1831832,0.0073284
-8.1331331,0.0043502
-8.0830831,0.0094900
-8.0330330,0.0051350
-7.9829830,0.0156534
-7.9329329,0.0088114
-7.8828829,-0.0016806
-7.8328328,0.0043812
-7.7827828,0.0038718
-7.7327327,-0.0012482
-7.6826827,-0.0098087
-7.6326326,-0.0134083
-7.5825826,-0.0048704
-7.5325325,-0.0004037
-7.4824825,-0.0030216
-7.4324324,-0.0220291
-7.3823824,-0.0192348
-7.3323323,-0.0204233
-7.2822823,-0.0033346
-7.2322322,-0.0091883
-7.1821822,-0.0074244
-7.1321321,-0.0066064
-7.0820821,-0.0251170
-7.0320320,-0.0209452
-6.9819820,-0.0207990
-6.9319319,-0.0036867
-6.8818819,-0.0103347
-6.8318318,-0.0079829
-6.7817818,-0.0024802
-6.7317317,-0.0050503
-6.6816817,-0.0193994
-6.6316316,-0.0128013
-6.5815816,-0.0032351
-6.5315315,-0.0255483
-6.4814815,-0.0105804
-6.4314314,-0.0165437
-6.3813814,-0.0238691
-6.3313313,-0.0271252
-6.2812813,-0.0100480
-6.2312312,-0.0157875
-6.1811812,-0.0085408
-6.1311311,-0.0227597
-6.0810811,-0.0049041
-6.0310310,-0.0119651
-5.9809810,-0.0158736
-5.9309309,-0.0350527
-5.8808809,-0.0178258
-5.8308308,0.0014878
-5.7807808,-0.0052268
-5.7307307,-0.0242479
-5.6806807,-0.0228878
-5.6306306,-0.0137165
-5.5805806,-0.0128742
-5.5305305,-0.0079226
-5.4804805,-0.0049677
-5.4304304,0.0156075
-5.3803804,0.0128495
-5.3303303,-0.0044395
-5.2802803,-0.0072194
-5.2302302,0.0085679
-5.1801802,-0.0116720
-5.1301301,-0.0062026
-5.0800801,0.0078123
-5.0300300,0.0061689
-4.9799800,-0.0076834
-4.9299299,-0.0167007
-4.8798799,-0.0271098
-4.8298298,-0.0128992
-4.7797798,-0.0290908
-4.7297297,-0.0001159
-4.6796797,-0.0178362
-4.6296296,-0.0200276
-4.5795796,-0.0099067
-4.5295295,0.0039119
-4.4794795,0.0042199
-4.4294294,-0.0113519
-4.3793794,-0.0126484
-4.3293293,0.0284223
-4.2792793,-0.0181764
-4.2292292,-0.0038794
-4.1791792,-0.0427621
-4.1291291,0.0130666
-4.0790791,-0.0264349
-4.0290290,-0.0109379
-3.9789790,0.0133944
-3.9289289,-0.0293714
-3.8788789,-0.0176332
-3.8288288,0.0279351
-3.7787788,0.0442306
-3.7287287,-0.0044238
-3.6786787,0.0142126
-3.6286286,0.0247273
-3.5785786,0.0061897
-3.5285285,0.0037898
-3.4784785,0.0522726
-3.4284284,0.0409776
-3.3783784,0.0003735
-3.3283283,0.0246893
-3.2782783,-0.0064550
-3.2282282,0.0256806
-3.1781782,0.0510957
-3.1281281,0.0474822
-3.0780781,-0.0003649
-3.0280280,0.0527214
-2.9779780,0.0166748
-2.9279279,0.0448589
-2.8778779,0.0914949
-2.8278278,0.0439755
-2.7777778,0.0715352
-2.7277277,0.0406133
-2.6776777,0.0643536
-2.6276276,-0.0149144
-2.5775776,0.0390933
-2.5275275,0.0046451
-2.4774775,0.0283057
-2.4274274,-0.0429707
-2.3773774,0.0927769
-2.3273273,0.0516965
-2.2772773,0.0708496
-2.2272272,0.1200014
-2.1771772,0.0600452
-2.1271271,0.0300408
-2.0770771,0.1076645
-2.0270270,-0.0092376
-1.9769770,-0.0688793
-1.9269269,-0.0354518
-1.8768769,-0.0040125
-1.8268268,-0.0016719
-1.7767768,0.0195015
-1.7267267,-0.0783061
-1.6766767,0.0477883
-1.6266266,0.0242589
-1.5765766,0.0264168
-1.5265265,-0.0374698
-1.4764765,-0.0650181
-1.4264264,-0.0438381
-1.3763764,-0.0024214
-1.3263263,-0.0198559
-1.2762763,0.0473655
-1.2262262,-0.0058406
-1.1761762,0.0025835
-1.1261261,-0.0137725
-1.0760761,0.0140713
-1.0260260,-0.0300046
-0.9759760,-0.0377350
-0.9259259,0.0338804
-0.8758759,0.1314363
-0.8258258,-0.1213092
-0.7757758,-0.0623461
-0.7257257,0.0281729
-0.6756757,0.0413923
-0.6256256,0.0967437
-0.5755756,-0.1202545
-0.5255255,-0.0323779
-0.4754755,-0.0942086
-0.4254254,0.0243557
-0.3753754,0.0461817
-0.3253253,0.0768305
-0.2752753,-0.0866607
-0.2252252,-0.1208855
-0.1751752,0.2631041
-0.1251251,0.0835281
-0.0750751,-0.1142761
-0.0250250,-0.1607543
0.0250250,-0.0926209
0.0750751,0.4742268
0.1251251,-0.1999077
0.1751752,0.2042462
0.2252252,-0.1595071
0.2752753,-0.3132586
0.3253253,0.2840092
0.3753754,-0.4885176
0.4254254,0.3580017
0.4754755,-0.2091558
0.5255255,0.2762571
0.5755756,-0.5375890
0.6256256,0.5521470
0.6756757,-0.2449768
0.7257257,0.2582381
0.7757758,-0.0008196
0.8258258,0.0999004
0.8758759,-0.1221467
0.9259259,-0.7826829
0.9759760,0.2430645
1.0260260,0.2615755
1.0760761,0.1191093
1.1261261,-0.1523470
1.1761762,-0.1098888
1.2262262,-0.0856829
1.2762763,0.0320408
1.3263263,0.1897508
1.3763764,-0.0938160
1.4264264,-0.2001152
1.4764765,0.3040753
1.5265265,0.4566778
1.5765766,0.1716754
1.6266266,0.1345989
1.6766767,0.1570933
1.7267267,-0.1306201
1.7767768,0.6031543
1.8268268,0.4769317
1.8768769,0.2302409
1.9269269,0.2475910
1.9769770,-0.0065521
2.0270270,-0.1330678
2.0770771,0.2198458
2.1271271,0.3866298
2.1771772,0.1420723
2.2272272,0.1365370
2.2772773,0.2756557
2.3273273,0.5375815
2.3773774,0.6397553
2.4274274,0.5783304
2.4774775,0.3742656
2.5275275,0.1314545
2.5775776,-0.0982896
2.6276276,0.0489070
2.6776777,0.7753709
2.7277277,1.0117727
2.7777778,0.7904298
2.8278278,0.2502967
2.8778779,0.0462041
2.9279279,-0.0673918
2.9779780,-0.1783836
3.0280280,0.1974312
3.0780781,0.1397632
3.1281281,-0.0117098
3.1781782,-0.1566311
3.2282282,-0.2381090
3.2782783,-0.1814574
3.3283283,-0.0071154
3.3783784,-0.0449728
3.4284284,-0.1184390
3.4784785,-0.0455644
3.5285285,-0.0421948
3.5785786,0.1380736
3.6286286,0.2013804
3.6786787,0.2609936
3.7287287,0.1397155
3.7787788,-0.1034714
3.8288288,-0.4765177
3.8788789,-0.6085198
3.9289289,-0.4686706
3.9789790,-0.3722166
4.0290290,-0.4574588
4.0790791,-0.5584269
4.1291291,-0.5233242
4.1791792,-0.3682819
4.2292292,-0.2944148
4.2792793,-0.3459129
4.3293293,-0.3368632
4.3793794,-0.2407342
4.4294294,-0.1297634
4.4794795,-0.0203749
4.5295295,0.2966268
4.5795796,0.3986388
4.6296296,0.4009249
4.6796797,0.2519092
4.7297297,-0.0469871
4.7797798,-0.3746633
4.8298298,-0.6943301
4.8798799,-0.8539626
4.9299299,-0.7379263
4.9799800,-0.3468320
5.0300300,0.1664707
5.0800801,0.6679477
5.1301301,1.0386591
5.1801802,1.1998769
5.2302302,1.0486614
5.2802803,0.6318415
5.3303303,0.0782206
5.3803804,-0.3108576
5.4304304,-0.5130182
5.4804805,-0.4665159
5.5305305,-0.1958300
5.5805806,0.1846767
5.6306306,0.5026743
5.6806807,0.6361846
5.7307307,0.5981407
5.7807808,0.3782619
5.8308308,0.1601241
5.8808809,-0.0340335
5.9309309,-0.1293057
5.9809810,-0.1895343
6.0310310,-0.2199119
6.0810811,-0.2275718
6.1311311,-0.2389695
6.1811812,-0.2477794
6.2312312,-0.2754268
6.2812813,-0.3348137
6.3313313,-0.3316293
6.3813814,-0.3136144
6.4314314,-0.2146062
6.4814815,-0.1730958
6.5315315,-0.1485232
6.5815816,-0.1099588
6.6316316,-0.0862417
6.6816817,-0.0819897
6.7317317,-0.0503873
6.7817818,0.0149594
6.8318318,0.0400256
6.8818819,0.0853494
6.9319319,0.1337263
6.9819820,0.2001451
7.0320320,0.2560681
7.0820821,0.3260918
7.1321321,0.3640667
7.1821822,0.3596675
7.2322322,0.3604018
7.2822823,0.3091968
7.3323323,0.2613452
7.3823824,0.2321910
7.4324324,0.2097059
7.4824825,0.1768682
7.5325325,0.1480552
7.5825826,0.1350846
7.6326326,0.1378459
7.6826827,0.1130699
7.7327327,0.0567436
7.7827828,-0.0496776
7.8328328,-0.1225802
7.8828829,-0.1862032
7.9329329,-0.2411757
7.9829830,-0.3014274
8.0330330,-0.4082240
8.0830831,-0.5172870
8.1331331,-0.5674813
8.1831832,-0.5762927
8.2332332,-0.5795313
8.2832833,-0.5384771
8.3333333,-0.4993497
8.3833834,-0.4265662
8.4334334,-0.3557282
8.4834835,-0.2612704
8.5335335,-0.1346543
8.5835836,-0.0122833
8.6336336,0.0976527
8.6836837,0.2329003
8.7337337,0.3616736
8.7837838,0.4669612
8.8338338,0.5630680
8.8838839,0.6113001
8.9339339,0.6220469
8.9839840,0.5981704
9.0340340,0.4964864
9.0840841,0.3642000
9.1341341,0.2448108
9.1841842,0.1253052
9.2342342,-0.0122424
9.2842843,-0.1087119
9.3343343,-0.2103548
9.3843844,-0.2405370
9.4344344,-0.2571302
9.4844845,-0.2792989
9.5345345,-0.2496897
9.5845846,-0.2243081
9.6346346,-0.1814042
9.6846847,-0.1666068
9.7347347,-0.1434573
9.7847848,-0.1624658
9.8348348,-0.1746074
9.8848849,-0.1668791
9.9349349,-0.1389756
9.9849850,-0.1115973
10.0350350,-0.0428546
10.0850851,0.0022945
10.1351351,0.0622812
10.1851852,0.1105286
10.2352352,0.1394672
10.2852853,0.1599528
10.3353353,0.1541373
10.3853854,0.1532853
10.4354354,0.1474678
10.4854855,0.1312883
10.5355355,0.1195845
10.5855856,0.1010145
10.6356356,0.0736158
10.6856857,0.0208947
10.7357357,-0.0177912
10.7857858,-0.0464814
10.8358358,-0.0764552
10.8858859,-0.0798067
10.9359359,-0.0730367
10.9859860,-0.0597416
11.0360360,-0.0520194
11.0860861,-0.0546960
11.1361361,-0.0250339
11.1861862,0.0003051
11.2362362,0.0118875
11.2862863,0.0289146
11.3363363,0.0312954
11.3863864,0.0320479
11.4364364,0.0182844
11.4864865,-0.0004205
11.5365365,-0.0262846
11.5865866,-0.0389013
11.6366366,-0.0604635
11.6866867,-0.0835753
11.7367367,-0.0820143
11.7867868,-0.0876815
11.8368368,-0.0539506
11.8868869,-0.0236911
11.9369369,-0.0010600
11.9869870,0.0089047
12.0370370,0.0251062
12.0870871,0.0242659
12.1371371,0.0316512
12.1871872,0.0445888
12.2372372,0.0727974
12.2872873,0.0909561
12.3373373,0.0940963
12.3873874,0.0904194
12.4374374,0.0680922
12.4874875,0.0392840
12.5375375,0.0077943
12.5875876,-0.0223808
12.6376376,-0.0586659
12.6876877,-0.0744732
12.7377377,-0.0944575
12.7877878,-0.0990558
12.8378378,-0.0857197
12.8878879,-0.0784422
12.9379379,-0.0703097
12.9879880,-0.0522924
13.0380380,-0.0211392
13.0880881,-0.0061282
13.1381381,0.0209765
13.1881882,0.0554057
13.2382382,0.0838914
13.2882883,0.0932099
13.3383383,0.1091496
13.3883884,0.1059378
13.4384384,0.1007047
13.4884885,0.0865110
13.5385385,0.0590792
13.5885886,0.0383388
13.6386386,0.0149646
13.6886887,-0.0094195
13.7387387,-0.0265888
13.7887888,-0.0474520
13.8388388,-0.0644903
13.8888889,-0.0575064
13.9389389,-0.0543614
13.9889890,-0.0582602
14.0390390,-0.0497554
14.0890891,-0.0461787
14.1391391,-0.0235228
14.1891892,-0.0088177
14.2392392,0.0027564
14.2892893,0.0138855
14.3393393,0.0167255
14.3893894,0.0165383
14.4394394,0.0218460
14.4894895,0.0231897
14.5395395,0.0249220
14.5895896,0.0231337
14.6396396,0.0183027
14.6896897,0.0164271
14.7397397,0.0211403
14.7897898,0.0201655
14.8398398,0.0213605
14.8898899,0.0175097
14.9399399,0.0121477
14.9899900,0.0149094
15.0400400,0.0015134
15.0900901,-0.0117756
15.1401401,-0.0165346
15.1901902,-0.0195062
15.2402402,-0.0246600
15.2902903,-0.0279235
15.3403403,-0.0277361
15.3903904,-0.0268131
15.4404404,-0.0218812
15.4904905,-0.0221427
15.5405405,-0.0293081
15.5905906,-0.0321756
15.6406406,-0.0351223
15.6906907,-0.0340708
15.7407407,-0.0211679
15.7907908,-0.0077396
15.8408408,0.0002612
15.8908909,0.0073523
15.9409409,0.0147188
15.9909910,0.0196603
16.0410410,0.0158436
16.0910911,0.0180801
16.1411411,0.0242621
16.1911912,0.0247041
16.2412412,0.0290031
16.2912913,0.0293524
16.3413413,0.0313764
16.3913914,0.0301265
16.4414414,0.0241422
16.4914915,0.0080131
16.5415415,-0.0028899
16.5915916,-0.0234520
16.6416416,-0.0348066
16.6916917,-0.0410095
16.7417417,-0.0464117
16.7917918,-0.0405860
16.8418418,-0.0355932
16.8918919,-0.0271541
16.9419419,-0.0248570
16.9919920,-0.0195311
17.0420420,-0.0098109
17.0920921,-0.0028516
17.1421421,0.0098986
17.1921922,0.0213188
17.2422422,0.0324777
17.2922923,0.0410298
17.3423423,0.0330741
17.3923924,0.0335579
17.4424424,0.0310036
17.4924925,0.0240162
17.5425425,0.0065756
17.5925926,-0.0007030
17.6426426,-0.0105128
17.6926927,-0.0177148
17.7427427,-0.0235852
17.7927928,-0.0317120
17.8428428,-0.0314967
17.8928929,-0.0307690
17.9429429,-0.0329565
17.9929930,-0.0298180
18.0430430,-0.0159872
18.0930931,-0.0094672
18.1431431,-0.0066206
18.1931932,0.0026933
18.2432432,0.0101446
18.2932933,0.0204884
18.3433433,0.0227661
18.3933934,0.0229937
18.4434434,0.0245198
18.4934935,0.0193110
18.5435435,0.0103818
18.5935936,0.0057321
18.6436436,-0.0060750
18.6936937,-0.0097198
18.7437437,-0.0153499
18.7937938,-0.0156677
18.8438438,-0.0134905
18.8938939,-0.0169979
18.9439439,-0.0154470
18.9939940,-0.0104335
19.0440440,-0.0052548
19.0940941,0.0029426
19.1441441,0.0078758
19.1941942,0.0153115
19.2442442,0.0170438
19.2942943,0.0185927
19.3443443,0.0157239
19.3943944,0.0139528
19.4444444,0.0123951
19.4944945,0.0104154
19.5445445,0.0065540
19.5945946,0.0064772
19.6446446,0.0026554
19.6946947,0.0008336
19.7447447,-0.0006505
19.7947948,-0.0032939
19.8448448,-0.0113673
19.8948949,-0.0127281
19.9449449,-0.0118882
19.9949950,-0.0086564
20.0450450,-0.0049070
20.0950951,-0.0031912
20.1451451,-0.0030727
20.1951952,0.0019492
20.2452452,0.0054974
20.2952953,0.0039383
20.3453453,0.0058004
20.3953954,0.0077721
20.4454454,0.0047451
20.4954955,0.0044891
20.5455455,0.0047376
20.5955956,0.0044405
20.6456456,0.0012106
20.6956957,0.0029119
20.7457457,0.0055148
20.7957958,0.0042660
20.8458458,0.0100695
20.8958959,0.0093220
20.9459459,0.0087802
20.9959960,0.0081283
21.0460460,0.0128466
21.0960961,0.0132403
21.1461461,0.0115892
21.1961962,0.0126017
21.2462462,0.0135546
21.2962963,0.0134556
21.3463463,0.0138298
21.3963964,0.0130645
21.4464464,0.0153639
21.4964965,0.0093370
21.5465465,0.0064565
21.5965966,0.0031756
21.6466466,-0.0000780
21.6966967,-0.0037582
21.7467467,-0.0039753
21.7967968,-0.0058691
21.8468468,-0.0105734
21.8968969,-0.0129734
21.9469469,-0.0141466
21.9969970,-0.0123150
22.0470470,-0.0095710
22.0970971,-0.0090148
22.1471471,-0.0088860
22.1971972,-0.0082057
22.2472472,-0.0085529
22.2972973,0.0010316
22.3473473,0.0018103
22.3973974,0.0049490
22.4474474,0.0069433
22.4974975,0.0039639
22.5475475,0.0026691
22.5975976,0.0025670
22.6476476,-0.0013165
22.6976977,-0.0023803
22.7477477,-0.0022642
22.7977978,-0.0002462
22.8478478,-0.0018993
22.8978979,-0.0026190
22.9479479,-0.0030622
22.9979980,-0.0032400
23.0480480,-0.0030722
23.0980981,-0.0018564
23.1481481,0.0001803
23.1981982,-0.0013793
23.2482482,-0.0003295
23.2982983,0.0040701
23.3483483,0.0067566
23.3983984,0.0043986
23.4484484,0.0028725
23.4984985,0.0021042
23.5485485,-0.0007803
23.5985986,-0.0015267
23.6486486,-0.0047580
23.6986987,-0.0032090
23.7487487,-0.0035919
23.7987988,-0.0039836
23.8488488,-0.0001129
23.8988989,-0.0002510
23.9489489,0.0041455
23.9989990,0.0035774
24.0490490,0.0027107
24.0990991,0.0010816
24.1491491,0.0004445
24.1991992,-0.0023494
24.2492492,-0.0026292
24.2992993,0.0023182
24.3493493,0.0025269
24.3993994,0.0031510
24.4494494,-0.0001715
24.4994995,-0.0000780
24.5495495,0.0032204
24.5995996,0.0045284
24.6496496,0.0043422
24.6996997,0.0028204
24.7497497,0.0011671
24.7997998,0.0002892
24.8498498,-0.0006553
24.8998999,-0.0006544
24.9499499,0.0003442
25.0000000,0.0006090


==> besov02.csv <==
-25.0000000,0.0000006
-24.9499499,-0.0000019
-24.8998999,-0.0000020
-24.8498498,-0.0000005
-24.7997998,0.0000001
-24.7497497,0.0000002
-24.6996997,-0.0000018
-24.6496496,0.0000004
-24.5995996,-0.0000005
-24.5495495,-0.0000002
-24.4994995,0.0000003
-24.4494494,-0.0000044
-24.3993994,-0.0000029
-24.3493493,0.0000006
-24.2992993,-0.0000019
-24.2492492,-0.0000004
-24.1991992,0.0000001
-24.1491491,0.0000008
-24.0990991,0.0000025
-24.0490490,0.0000019
-23.9989990,0.0000015
-23.9489489,-0.0000030
-23.8988989,-0.0000010
-23.8488488,0.0000042
-23.7987988,0.0000006
-23.7487487,0.0000005
-23.6986987,-0.0000008
-23.6486486,-0.0000013
-23.5985986,0.0000004
-23.5485485,-0.0000001
-23.4984985,-0.0000005
-23.4484484,0.0000005
-23.3983984,-0.0000011
-23.3483483,-0.0000014
-23.2982983,-0.0000031
-23.2482482,-0.0000042
-23.1981982,-0.0000035
-23.1481481,0.0000017
-23.0980981,-0.0000003
-23.0480480,-0.0000014
-22.9979980,0.0000024
-22.9479479,0.0000016
-22.8978979,0.0000010
-22.8478478,0.0000004
-22.7977978,0.0000021
-22.7477477,0.0000032
-22.6976977,0.0000045
-22.6476476,0.0000035
-22.5975976,0.0000040
-22.5475475,0.0000038
-22.4974975,0.0000081
-22.4474474,0.0000037
-22.3973974,0.0000025
-22.3473473,0.0000055
-22.2972973,0.0000028
-22.2472472,0.0000030
-22.1971972,0.0000021
-22.1471471,0.0000056
-22.0970971,0.0000063
-22.0470470,0.0000056
-21.9969970,0.0000047
-21.9469469,0.0000046
-21.8968969,0.0000020
-21.8468468,0.0000013
-21.7967968,0.0000053
-21.7467467,0.0000033
-21.6966967,0.0000009
-21.6466466,0.0000017
-21.5965966,0.0000007
-21.5465465,0.0000026
-21.4964965,0.0000040
-21.4464464,-0.0000011
-21.3963964,-0.0000016
-21.3463463,0.0000014
-21.2962963,0.0000033
-21.2462462,-0.0000009
-21.1961962,-0.0000003
-21.1461461,0.0000016
-21.0960961,0.0000010
-21.0460460,0.0000006
-20.9959960,0.0000043
-20.9459459,0.0000025
-20.8958959,0.0000041
-20.8458458,0.0000042
-20.7957958,0.0000049
-20.7457457,0.0000066
-20.6956957,0.0000035
-20.6456456,-0.0000001
-20.5955956,0.0000005
-20.5455455,0.0000008
-20.4954955,0.0000043
-20.4454454,0.0000063
-20.3953954,0.0000081
-20.3453453,0.0000056
-20.2952953,0.0000030
-20.2452452,-0.0000003
-20.1951952,0.0000094
-20.1451451,0.0000051
-20.0950951,0.0000035
-20.0450450,0.0000024
-19.9949950,0.0000019
-19.9449449,0.0000055
-19.8948949,-0.0000038
-19.8448448,-0.0000063
-19.7947948,0.0000008
-19.7447447,-0.0000006
-19.6946947,0.0000049
-19.6446446,0.0000028
-19.5945946,0.0000011
-19.5445445,-0.0000022
-19.4944945,-0.0000031
-19.4444444,0.0000043
-19.3943944,-0.0000015
-19.3443443,-0.0000004
-19.2942943,-0.0000037
-19.2442442,-0.0000013
-19.1941942,-0.0000010
-19.1441441,-0.0000020
-19.0940941,-0.0000059
-19.0440440,-0.0000117
-18.9939940,-0.0000098
-18.9439439,-0.0000017
-18.8938939,-0.0000083
-18.8438438,-0.0000074
-18.7937938,-0.0000088
-18.7437437,-0.0000113
-18.6936937,-0.0000100
-18.6436436,-0.0000130
-18.5935936,-0.0000147
-18.5435435,-0.0000130
-18.4934935,-0.0000126
-18.4434434,-0.0000131
-18.3933934,-0.0000068
-18.3433433,-0.0000104
-18.2932933,-0.0000056
-18.2432432,-0.0000104
-18.1931932,-0.0000152
-18.1431431,-0.0000153
-18.0930931,-0.0000106
-18.0430430,-0.0000011
-17.9929930,-0.0000117
-17.9429429,-0.0000102
-17.8928929,0.0000009
-17.8428428,0.0000013
-17.7927928,0.0000064
-17.7427427,0.0000066
-17.6926927,0.0000012
-17.6426426,-0.0000067
-17.5925926,-0.0000019
-17.5425425,0.0000035
-17.4924925,0.0000002
-17.4424424,-0.0000023
-17.3923924,-0.0000147
-17.3423423,-0.0000025
-17.2922923,0.0000050
-17.2422422,-0.0000007
-17.1921922,-0.0000051
-17.1421421,0.0000077
-17.0920921,0.0000055
-17.0420420,0.0000256
-16.9919920,0.0000100
-16.9419419,0.0000021
-16.8918919,0.0000085
-16.8418418,0.0000022
-16.7917918,0.0000141
-16.7417417,0.0000141
-16.6916917,0.0000088
-16.6416416,0.0000080
-16.5915916,-0.0000026
-16.5415415,0.0000034
-16.4914915,0.0000121
-16.4414414,0.0000123
-16.3913914,0.0000246
-16.3413413,0.0000025
-16.2912913,0.0000080
-16.2412412,0.0000096
-16.1911912,0.0000119
-16.1411411,0.0000043
-16.0910911,0.0000065
-16.0410410,0.0000058
-15.9909910,0.0000014
-15.9409409,0.0000083
-15.8908909,0.0000070
-15.8408408,-0.0000031
-15.7907908,0.0000140
-15.7407407,0.0000090
-15.6906907,0.0000102
-15.6406406,0.0000190
-15.5905906,0.0000046
-15.5405405,0.0000113
-15.4904905,0.0000029
-15.4404404,0.0000013
-15.3903904,0.0000093
-15.3403403,0.0000077
-15.2902903,0.0000105
-15.2402402,-0.0000022
-15.1901902,-0.0000090
-15.1401401,-0.0000133
-15.0900901,-0.0000146
-15.0400400,-0.0000115
-14.9899900,-0.0000026
-14.9399399,-0.0000176
-14.8898899,-0.0000256
-14.8398398,-0.0000123
-14.7897898,-0.0000124
-14.7397397,-0.0000122
-14.6896897,-0.0000318
-14.6396396,-0.0000363
-14.5895896,-0.0000296
-14.5395395,-0.0000131
-14.4894895,-0.0000192
-14.4394394,-0.0000395
-14.3893894,-0.0000305
-14.3393393,-0.0000238
-14.2892893,-0.0000316
-14.2392392,-0.0000303
-14.1891892,-0.0000290
-14.1391391,-0.0000202
-14.0890891,-0.0000273
-14.0390390,-0.0000220
-13.9889890,-0.0000181
-13.9389389,-0.0000297
-13.8888889,0.0000104
-13.8388388,-0.0000128
-13.7887888,-0.0000132
-13.7387387,-0.0000123
-13.6886887,-0.0000165
-13.6386386,0.0000016
-13.5885886,0.0000166
-13.5385385,0.0000137
-13.4884885,0.0000085
-13.4384384,0.0000043
-13.3883884,-0.0000228
-13.3383383,0.0000082
-13.2882883,0.0000022
-13.2382382,-0.0000010
-13.1881882,0.0000049
-13.1381381,0.0000203
-13.0880881,0.0000055
-13.0380380,0.0000432
-12.9879880,0.0000005
-12.9379379,0.0000007
-12.8878879,-0.0000004
-12.8378378,0.0000053
-12.7877878,0.0000093
-12.7377377,-0.0000159
-12.6876877,-0.0000143
-12.6376376,-0.0000178
-12.5875876,0.0000110
-12.5375375,0.0000020
-12.4874875,-0.0000345
-12.4374374,-0.0000282
-12.3873874,-0.0000174
-12.3373373,-0.0000108
-12.2872873,0.0000265
-12.2372372,0.0000315
-12.1871872,-0.0000141
-12.1371371,-0.0000036
-12.0870871,-0.0000070
-12.0370370,0.0000113
-11.9869870,0.0000111
-11.9369369,-0.0000234
-11.8868869,-0.0000361
-11.8368368,-0.0000444
-11.7867868,-0.0000577
-11.7367367,-0.0000570
-11.6866867,-0.0000138
-11.6366366,-0.0000526
-11.5865866,-0.0000151
-11.5365365,-0.0000089
-11.4864865,0.0000035
-11.4364364,0.0000018
-11.3863864,-0.0000226
-11.3363363,-0.0000313
-11.2862863,-0.0000378
-11.2362362,-0.0000378
-11.1861862,-0.0000294
-11.1361361,-0.0000029
-11.0860861,-0.0000327
-11.0360360,-0.0000427
-10.9859860,-0.0000354
-10.9359359,0.0000064
-10.8858859,-0.0000192
-10.8358358,0.0000009
-10.7857858,0.0000197
-10.7357357,0.0000151
-10.6856857,0.0000358
-10.6356356,0.0000131
-10.5855856,0.0000418
-10.5355355,0.0000421
-10.4854855,0.0000096
-10.4354354,0.0000416
-10.3853854,-0.0000086
-10.3353353,0.0000382
-10.2852853,0.0000430
-10.2352352,-0.0000060
-10.1851852,0.0000856
-10.1351351,0.0000609
-10.0850851,0.0000618
-10.0350350,0.0000116
-9.9849850,-0.0000193
-9.9349349,0.0000139
-9.8848849,0.0000471
-9.8348348,0.0000503
-9.7847848,0.0000665
-9.7347347,0.0000079
-9.6846847,0.0000407
-9.6346346,0.0000517
-9.5845846,0.0000801
-9.5345345,0.0000474
-9.4844845,-0.0000707
-9.4344344,0.0000451
-9.3843844,0.0000818
-9.3343343,-0.0000036
-9.2842843,-0.0000362
-9.2342342,0.0000081
-9.1841842,0.0000623
-9.1341341,-0.0000185
-9.0840841,-0.0000026
-9.0340340,0.0000447
-8.9839840,-0.0000851
-8.9339339,0.0000225
-8.8838839,-0.0000094
-8.8338338,0.0000260
-8.7837838,-0.0000881
-8.7337337,-0.0001547
-8.6836837,-0.0000803
-8.6336336,-0.0000437
-8.5835836,-0.0000432
-8.5335335,-0.0000413
-8.4834835,-0.0000020
-8.4334334,0.0000122
-8.3833834,-0.0000627
-8.3333333,-0.0000700
-8.2832833,0.0000049
-8.2332332,-0.0000120
-8.1831832,-0.0001331
-8.1331331,-0.0000514
-8.0830831,-0.0001265
-8.0330330,-0.0000769
-7.9829830,-0.0000426
-7.9329329,-0.0001620
-7.8828829,-0.0000780
-7.8328328,-0.0002474
-7.7827828,0.0000191
-7.7327327,-0.0000271
-7.6826827,-0.0001724
-7.6326326,-0.0001532
-7.5825826,-0.0000736
-7.5325325,-0.0000722
-7.4824825,-0.0001037
-7.4324324,-0.0000689
-7.3823824,-0.0000267
-7.3323323,-0.0000840
-7.2822823,-0.0000563
-7.2322322,-0.0001289
-7.1821822,-0.0001804
-7.1321321,-0.0002500
-7.0820821,-0.0002838
-7.0320320,-0.0002479
-6.9819820,-0.0002252
-6.9319319,-0.0003379
-6.8818819,-0.0003433
-6.8318318,-0.0003031
-6.7817818,-0.0002483
-6.7317317,-0.0001673
-6.6816817,-0.0004249
-6.6316316,-0.0001792
-6.5815816,-0.0004953
-6.5315315,-0.0001800
-6.4814815,-0.0001946
-6.4314314,-0.0002503
-6.3813814,-0.0003742
-6.3313313,0.0000049
-6.2812813,-0.0001960
-6.2312312,-0.0002916
-6.1811812,-0.0005351
-6.1311311,-0.0001628
-6.0810811,-0.0002797
-6.0310310,-0.0002503
-5.9809810,-0.0004153
-5.9309309,-0.0001431
-5.8808809,0.0000770
-5.8308308,-0.0001697
-5.7807808,-0.0004893
-5.7307307,-0.0000498
-5.6806807,-0.0001336
-5.6306306,0.0003299
-5.5805806,0.0001395
-5.5305305,0.0002506
-5.4804805,-0.0001663
-5.4304304,-0.0002512
-5.3803804,-0.0002021
-5.3303303,0.0000630
-5.2802803,-0.0001921
-5.2302302,0.0001942
-5.1801802,-0.0001175
-5.1301301,-0.0001006
-5.0800801,0.0000292
-5.0300300,0.0000551
-4.9799800,-0.0000036
-4.9299299,-0.0006772
-4.8798799,-0.0001110
-4.8298298,0.0000296
-4.7797798,0.0000383
-4.7297297,-0.0003455
-4.6796797,-0.0003790
-4.6296296,-0.0000490
-4.5795796,0.0000899
-4.5295295,-0.0006167
-4.4794795,-0.0006407
-4.4294294,0.0000616
-4.3793794,-0.0011633
-4.3293293,0.0000729
-4.2792793,-0.0004894
-4.2292292,0.0003932
-4.1791792,0.0004066
-4.1291291,-0.0010639
-4.0790791,-0.0007932
-4.0290290,0.0008832
-3.9789790,0.0002797
-3.9289289,-0.0008269
-3.8788789,0.0000176
-3.8288288,0.0008781
-3.7787788,-0.0005247
-3.7287287,0.0004709
-3.6786787,-0.0004087
-3.6286286,-0.0007912
-3.5785786,-0.0015447
-3.5285285,-0.0001763
-3.4784785,0.0017310
-3.4284284,0.0002562
-3.3783784,0.0003141
-3.3283283,0.0007254
-3.2782783,0.0001205
-3.2282282,0.0011155
-3.1781782,-0.0009751
-3.1281281,-0.0000990
-3.0780781,0.0001770
-3.0280280,-0.0008194
-2.9779780,0.0029438
-2.9279279,0.0006844
-2.8778779,-0.0019534
-2.8278278,0.0012057
-2.7777778,-0.0025827
-2.7277277,0.0007863
-2.6776777,0.0000069
-2.6276276,-0.0023265
-2.5775776,-0.0001142
-2.5275275,-0.0010390
-2.4774775,0.0035395
-2.4274274,-0.0004781
-2.3773774,-0.0034034
-2.3273273,0.0022307
-2.2772773,-0.0007830
-2.2272272,-0.0013606
-2.1771772,0.0011263
-2.1271271,-0.0010435
-2.0770771,0.0041554
-2.0270270,-0.0005997
-1.9769770,-0.0052884
-1.9269269,0.0028167
-1.8768769,-0.0049306
-1.8268268,0.0021101
-1.7767768,-0.0014930
-1.7267267,0.0016431
-1.6766767,0.0024010
-1.6266266,0.0054834
-1.5765766,-0.0082362
-1.5265265,0.0000760
-1.4764765,0.0041826
-1.4264264,-0.0047492
-1.3763764,-0.0100605
-1.3263263,0.0094710
-1.2762763,0.0066679
-1.2262262,0.0215651
-1.1761762,0.0156936
-1.1261261,0.0178974
-1.0760761,-0.0211448
-1.0260260,0.0091488
-0.9759760,-0.0031514
-0.9259259,-0.0163262
-0.8758759,0.0128672
-0.8258258,0.0164530
-0.7757758,0.0075740
-0.7257257,0.0133051
-0.6756757,-0.0544813
-0.6256256,0.0130191
-0.5755756,-0.0167131
-0.5255255,0.0013955
-0.4754755,0.0275132
-0.4254254,-0.0162759
-0.3753754,-0.0691072
-0.3253253,-0.1054377
-0.2752753,-0.0237454
-0.2252252,-0.1334963
-0.1751752,0.0050563
-0.1251251,-0.0197053
-0.0750751,0.0881290
-0.0250250,-0.0782567
0.0250250,-0.1589866
0.0750751,0.2762356
0.1251251,-0.0207390
0.1751752,0.0692819
0.2252252,-0.2350439
0.2752753,-0.1306441
0.3253253,-0.3158747
0.3753754,-0.0394562
0.4254254,0.0503397
0.4754755,-0.1940519
0.5255255,0.1287728
0.5755756,-0.0709932
0.6256256,0.0437488
0.6756757,0.1127561
0.7257257,0.1158672
0.7757758,0.0329868
0.8258258,0.1268420
0.8758759,-0.0191030
0.9259259,-0.2468189
0.9759760,-0.1334283
1.0260260,0.3679188
1.0760761,-0.1641689
1.1261261,-0.3604347
1.1761762,0.4379287
1.2262262,-0.2761689
1.2762763,-0.0512345
1.3263263,0.2279237
1.3763764,-0.0622188
1.4264264,-0.2713317
1.4764765,0.3527002
1.5265265,-0.3940329
1.5765766,-0.0243789
1.6266266,0.2413449
1.6766767,-0.2498895
1.7267267,0.0481608
1.7767768,0.0110068
1.8268268,0.0061329
1.8768769,-0.0000258
1.9269269,0.0578647
1.9769770,-0.0102688
2.0270270,-0.0298138
2.0770771,-0.0403266
2.1271271,0.0818848
2.1771772,0.1972383
2.2272272,0.1039380
2.2772773,-0.0181454
2.3273273,-0.1361946
2.3773774,-0.0643986
2.4274274,0.1720331
2.4774775,0.2402568
2.5275275,0.1132397
2.5775776,0.0133097
2.6276276,0.0170789
2.6776777,0.0532291
2.7277277,0.0880323
2.7777778,0.0160298
2.8278278,-0.0287326
2.8778779,0.0063710
2.9279279,0.0472913
2.9779780,0.0759164
3.0280280,0.0354636
3.0780781,0.0073781
3.1281281,-0.0015744
3.1781782,0.0132619
3.2282282,0.0180636
3.2782783,0.0027299
3.3283283,-0.0040456
3.3783784,-0.0137794
3.4284284,-0.0254350
3.4784785,-0.0248311
3.5285285,0.0023021
3.5785786,0.0131230
3.6286286,0.0057977
3.6786787,-0.0022315
3.7287287,0.0174875
3.7787788,0.0657983
3.8288288,0.1118088
3.8788789,0.1192091
3.9289289,0.0814739
3.9789790,0.0199157
4.0290290,-0.0597772
4.0790791,-0.1479807
4.1291291,-0.2233541
4.1791792,-0.2703331
4.2292292,-0.2818895
4.2792793,-0.2720019
4.3293293,-0.2174142
4.3793794,-0.1225753
4.4294294,0.0050363
4.4794795,0.1639979
4.5295295,0.3270067
4.5795796,0.4587904
4.6296296,0.5224013
4.6796797,0.4961704
4.7297297,0.3755644
4.7797798,0.1729969
4.8298298,-0.0635858
4.8798799,-0.2806416
4.9299299,-0.4280848
4.9799800,-0.4722238
5.0300300,-0.4137858
5.0800801,-0.2833439
5.1301301,-0.1406983
5.1801802,-0.0176752
5.2302302,0.0923879
5.2802803,0.1711616
5.3303303,0.2153794
5.3803804,0.2325651
5.4304304,0.2199929
5.4804805,0.1528994
5.5305305,0.0334027
5.5805806,-0.1027617
5.6306306,-0.2113229
5.6806807,-0.2658552
5.7307307,-0.2479382
5.7807808,-0.1501532
5.8308308,-0.0183965
5.8808809,0.0985584
5.9309309,0.1636109
5.9809810,0.1741563
6.0310310,0.1312703
6.0810811,0.0611080
6.1311311,0.0090177
6.1811812,-0.0025947
6.2312312,0.0156078
6.2812813,0.0540704
6.3313313,0.1015287
6.3813814,0.1314343
6.4314314,0.1340115
6.4814815,0.1237266
6.5315315,0.1107529
6.5815816,0.0931333
6.6316316,0.0760964
6.6816817,0.0649607
6.7317317,0.0545414
6.7817818,0.0361445
6.8318318,0.0135008
6.8818819,-0.0104726
6.9319319,-0.0367657
6.9819820,-0.0631121
7.0320320,-0.0854460
7.0820821,-0.1051142
7.1321321,-0.1250885
7.1821822,-0.1459891
7.2322322,-0.1660044
7.2822823,-0.1862435
7.3323323,-0.2034403
7.3823824,-0.2154548
7.4324324,-0.2213161
7.4824825,-0.2210661
7.5325325,-0.2152843
7.5825826,-0.2034205
7.6326326,-0.1860851
7.6826827,-0.1633835
7.7327327,-0.1352924
7.7827828,-0.1020207
7.8328328,-0.0632964
7.8828829,-0.0192131
7.9329329,0.0298482
7.9829830,0.0827753
8.0330330,0.1371875
8.0830831,0.1927784
8.1331331,0.2466959
8.1831832,0.2970838
8.2332332,0.3425331
8.2832833,0.3808972
8.3333333,0.4101192
8.3833834,0.4284204
8.4334334,0.4340591
8.4834835,0.4255145
8.5335335,0.4023659
8.5835836,0.3637034
8.6336336,0.3101123
8.6836837,0.2414549
8.7337337,0.1587841
8.7837838,0.0633126
8.8338338,-0.0430995
8.8838839,-0.1584423
8.9339339,-0.2788426
8.9839840,-0.4002857
9.0340340,-0.5159671
9.0840841,-0.6181309
9.1341341,-0.6990312
9.1841842,-0.7505662
9.2342342,-0.7662943
9.2842843,-0.7417042
9.3343343,-0.6740736
9.3843844,-0.5637550
9.4344344,-0.4128344
9.4844845,-0.2262288
9.5345345,-0.0140071
9.5845846,0.2090943
9.6346346,0.4261780
9.6846847,0.6196283
9.7347347,0.7730434
9.7847848,0.8731630
9.8348348,0.9132615
9.8848849,0.8909549
9.9349349,0.8055193
9.9849850,0.6593666
10.0350350,0.4629499
10.0850851,0.2341784
10.1351351,-0.0060743
10.1851852,-0.2351405
10.2352352,-0.4293243
10.2852853,-0.5720686
10.3353353,-0.6587538
10.3853854,-0.6894038
10.4354354,-0.6635630
10.4854855,-0.5824631
10.5355355,-0.4556467
10.5855856,-0.2965864
10.6356356,-0.1212649
10.6856857,0.0493000
10.7357357,0.1914517
10.7857858,0.2911084
10.8358358,0.3492028
10.8858859,0.3703216
10.9359359,0.3569303
10.9859860,0.3118513
11.0360360,0.2436406
11.0860861,0.1581000
11.1361361,0.0617123
11.1861862,-0.0316819
11.2362362,-0.1035848
11.2862863,-0.1459058
11.3363363,-0.1627032
11.3863864,-0.1594548
11.4364364,-0.1407817
11.4864865,-0.1120298
11.5365365,-0.0798459
11.5865866,-0.0437165
11.6366366,-0.0033172
11.6866867,0.0350568
11.7367367,0.0606746
11.7867868,0.0703395
11.8368368,0.0676700
11.8868869,0.0556648
11.9369369,0.0383330
11.9869870,0.0214153
12.0370370,0.0093870
12.0870871,-0.0009217
12.1371371,-0.0122174
12.1871872,-0.0226672
12.2372372,-0.0280429
12.2872873,-0.0282085
12.3373373,-0.0240974
12.3873874,-0.0159365
12.4374374,-0.0059914
12.4874875,0.0016643
12.5375375,0.0048075
12.5875876,0.0061049
12.6376376,0.0071743
12.6876877,0.0080904
12.7377377,0.0081202
12.7877878,0.0077976
12.8378378,0.0068457
12.8878879,0.0043195
12.9379379,0.0009948
12.9879880,-0.0010602
13.0380380,-0.0013669
13.0880881,-0.0008832
13.1381381,-0.0001659
13.1881882,0.0005065
13.2382382,0.0007918
13.2882883,0.0002933
13.3383383,-0.0004111
13.3883884,-0.0006447
13.4384384,-0.0005216
13.4884885,-0.0006900
13.5385385,-0.0010424
13.5885886,-0.0015079
13.6386386,-0.0021190
13.6886887,-0.0027944
13.7387387,-0.0031187
13.7887888,-0.0029171
13.8388388,-0.0024808
13.8888889,-0.0018780
13.9389389,-0.0012198
13.9889890,-0.0005247
14.0390390,0.0002291
14.0890891,0.0010289
14.1391391,0.0019081
14.1891892,0.0027642
14.2392392,0.0033650
14.2892893,0.0036204
14.3393393,0.0036584
14.3893894,0.0035245
14.4394394,0.0031074
14.4894895,0.0024318
14.5395395,0.0015741
14.5895896,0.0006211
14.6396396,-0.0003857
14.6896897,-0.0013010
14.7397397,-0.0020646
14.7897898,-0.0025486
14.8398398,-0.0028530
14.8898899,-0.0029798
14.9399399,-0.0029076
14.9899900,-0.0025943
15.0400400,-0.0021392
15.0900901,-0.0015552
15.1401401,-0.0009245
15.1901902,-0.0002846
15.2402402,0.0002663
15.2902903,0.0007221
15.3403403,0.0010307
15.3903904,0.0011782
15.4404404,0.0011940
15.4904905,0.0010909
15.5405405,0.0009004
15.5905906,0.0006137
15.6406406,0.0003233
15.6906907,0.0000403
15.7407407,-0.0001350
15.7907908,-0.0001902
15.8408408,-0.0001771
15.8908909,-0.0001273
15.9409409,-0.0000280
15.9909910,0.0001100
16.0410410,0.0002587
16.0910911,0.0003822
16.1411411,0.0004921
16.1911912,0.0005477
16.2412412,0.0005480
16.2912913,0.0004831
16.3413413,0.0003665
16.3913914,0.0002161
16.4414414,0.0000486
16.4914915,-0.0000764
16.5415415,-0.0001740
16.5915916,-0.0002617
16.6416416,-0.0003354
16.6916917,-0.0003815
16.7417417,-0.0004491
16.7917918,-0.0005027
16.8418418,-0.0005308
16.8918919,-0.0005247
16.9419419,-0.0004712
16.9919920,-0.0003657
17.0420420,-0.0002798
17.0920921,-0.0001483
17.1421421,-0.0000396
17.1921922,0.0000540
17.2422422,0.0001335
17.2922923,0.0002034
17.3423423,0.0002672
17.3923924,0.0002962
17.4424424,0.0003271
17.4924925,0.0003321
17.5425425,0.0003156
17.5925926,0.0002777
17.6426426,0.0002369
17.6926927,0.0002084
17.7427427,0.0001629
17.7927928,0.0001088
17.8428428,0.0000605
17.8928929,0.0000343
17.9429429,0.0000089
17.9929930,-0.0000227
18.0430430,-0.0000584
18.0930931,-0.0000640
18.1431431,-0.0000847
18.1931932,-0.0001135
18.2432432,-0.0001414
18.2932933,-0.0001579
18.3433433,-0.0001694
18.3933934,-0.0001570
18.4434434,-0.0001322
18.4934935,-0.0001027
18.5435435,-0.0000712
18.5935936,-0.0000219
18.6436436,0.0000311
18.6936937,0.0000809
18.7437437,0.0001291
18.7937938,0.0001754
18.8438438,0.0001864
18.8938939,0.0001983
18.9439439,0.0001886
18.9939940,0.0001587
19.0440440,0.0001072
19.0940941,0.0000562
19.1441441,0.0000017
19.1941942,-0.0000469
19.2442442,-0.0000807
19.2942943,-0.0000981
19.3443443,-0.0000986
19.3943944,-0.0000965
19.4444444,-0.0000913
19.4944945,-0.0000938
19.5445445,-0.0000814
19.5945946,-0.0000625
19.6446446,-0.0000196
19.6946947,0.0000166
19.7447447,0.0000298
19.7947948,0.0000273
19.8448448,0.0000445
19.8948949,0.0000475
19.9449449,0.0000614
19.9949950,0.0000664
20.0450450,0.0000549
20.0950951,0.0000369
20.1451451,0.0000270
20.1951952,0.0000117
20.2452452,0.0000018
20.2952953,0.0000002
20.3453453,-0.0000035
20.3953954,-0.0000046
20.4454454,0.0000004
20.4954955,-0.0000034
20.5455455,-0.0000064
20.5955956,0.0000021
20.6456456,0.0000023
20.6956957,0.0000002
20.7457457,0.0000101
20.7957958,-0.0000008
20.8458458,0.0000036
20.8958959,-0.0000014
20.9459459,-0.0000071
20.9959960,-0.0000163
21.0460460,-0.0000181
21.0960961,-0.0000206
21.1461461,-0.0000193
21.1961962,-0.0000233
21.2462462,-0.0000097
21.2962963,0.0000010
21.3463463,0.0000055
21.3963964,0.0000174
21.4464464,0.0000289
21.4964965,0.0000182
21.5465465,0.0000131
21.5965966,-0.0000043
21.6466466,-0.0000174
21.6966967,-0.0000243
21.7467467,-0.0000274
21.7967968,-0.0000261
21.8468468,-0.0000124
21.8968969,-0.0000132
21.9469469,-0.0000058
21.9969970,0.0000008
22.0470470,0.0000108
22.0970971,0.0000187
22.1471471,0.0000342
22.1971972,0.0000360
22.2472472,0.0000381
22.2972973,0.0000425
22.3473473,0.0000334
22.3973974,0.0000272
22.4474474,0.0000247
22.4974975,0.0000216
22.5475475,0.0000020
22.5975976,0.0000044
22.6476476,-0.0000061
22.6976977,-0.0000164
22.7477477,-0.0000268
22.7977978,-0.0000368
22.8478478,-0.0000450
22.8978979,-0.0000473
22.9479479,-0.0000390
22.9979980,-0.0000297
23.0480480,-0.0000205
23.0980981,-0.0000124
23.1481481,-0.0000020
23.1981982,0.0000005
23.2482482,-0.0000051
23.2982983,0.0000005
23.3483483,0.0000023
23.3983984,0.0000042
23.4484484,0.0000086
23.4984985,0.0000084
23.5485485,0.0000046
23.5985986,0.0000008
23.6486486,0.0000036
23.6986987,0.0000115
23.7487487,0.0000081
23.7987988,0.0000072
23.8488488,0.0000011
23.8988989,0.0000083
23.9489489,0.0000139
23.9989990,0.0000068
24.0490490,-0.0000035
24.0990991,-0.0000062
24.1491491,-0.0000110
24.1991992,-0.0000153
24.2492492,-0.0000184
24.2992993,-0.0000200
24.3493493,-0.0000168
24.3993994,-0.0000129
24.4494494,-0.0000072
24.4994995,-0.0000040
24.5495495,-0.0000011
24.5995996,0.0000017
24.6496496,0.0000073
24.6996997,0.0000058
24.7497497,0.0000037
24.7997998,0.0000051
24.8498498,0.0000042
24.8998999,0.0000016
24.9499499,0.0000018
25.0000000,0.0000038


==> besov10.csv <==
-25.0000000,-0.0245461
-24.9499499,-0.0234238
-24.8998999,0.0281944
-24.8498498,0.0010313
-24.7997998,-0.0145904
-24.7497497,-0.0070361
-24.6996997,0.0422700
-24.6496496,0.0696959
-24.5995996,0.0311677
-24.5495495,0.0367424
-24.4994995,-0.0122137
-24.4494494,0.0077776
-24.3993994,-0.0146798
-24.3493493,-0.0579237
-24.2992993,-0.0272248
-24.2492492,-0.0583388
-24.1991992,-0.0419145
-24.1491491,-0.0824319
-24.0990991,-0.0765764
-24.0490490,-0.0676577
-23.9989990,-0.0480813
-23.9489489,-0.0137685
-23.8988989,-0.0163260
-23.8488488,-0.0297850
-23.7987988,-0.0547575
-23.7487487,-0.0464010
-23.6986987,-0.0411915
-23.6486486,-0.0658074
-23.5985986,-0.0335180
-23.5485485,0.0107736
-23.4984985,0.0414314
-23.4484484,-0.0018737
-23.3983984,0.0262474
-23.3483483,0.0121638
-23.2982983,0.0181294
-23.2482482,0.0162074
-23.1981982,0.0424724
-23.1481481,-0.0524594
-23.0980981,0.0438955
-23.0480480,0.0179977
-22.9979980,-0.0302715
-22.9479479,-0.0409622
-22.8978979,-0.0138303
-22.8478478,0.0418984
-22.7977978,0.0096562
-22.7477477,0.0550422
-22.6976977,0.1215632
-22.6476476,0.0840396
-22.5975976,0.0546297
-22.5475475,0.0532270
-22.4974975,0.0381003
-22.4474474,0.0355983
-22.3973974,0.0211810
-22.3473473,0.0911733
-22.2972973,0.1202619
-22.2472472,0.0919276
-22.1971972,0.1180514
-22.1471471,0.0306520
-22.0970971,0.0525681
-22.0470470,0.0160015
-21.9969970,0.0149964
-21.9469469,0.0523988
-21.8968969,0.1111682
-21.8468468,0.0630831
-21.7967968,0.0643447
-21.7467467,0.0011888
-21.6966967,0.0404453
-21.6466466,0.0432989
-21.5965966,0.0310118
-21.5465465,0.0415043
-21.4964965,0.0312722
-21.4464464,0.0315317
-21.3963964,-0.0215008
-21.3463463,0.0549086
-21.2962963,0.0150000
-21.2462462,0.0148079
-21.1961962,0.0160994
-21.1461461,0.0134277
-21.0960961,-0.0227492
-21.0460460,-0.0089348
-20.9959960,0.0621031
-20.9459459,0.0739719
-20.8958959,0.1867569
-20.8458458,0.1398135
-20.7957958,0.1315291
-20.7457457,0.1050851
-20.6956957,0.0222635
-20.6456456,0.0042617
-20.5955956,0.0094447
-20.5455455,0.0031059
-20.4954955,0.0124038
-20.4454454,-0.0379514
-20.3953954,-0.0905998
-20.3453453,-0.1432668
-20.2952953,-0.1518599
-20.2452452,-0.1119009
-20.1951952,-0.1636216
-20.1451451,-0.1676917
-20.0950951,-0.1625952
-20.0450450,-0.0920945
-19.9949950,-0.0559170
-19.9449449,-0.0252327
-19.8948949,0.0275205
-19.8448448,-0.0180165
-19.7947948,-0.1017093
-19.7447447,-0.0886520
-19.6946947,-0.0113916
-19.6446446,-0.0461023
-19.5945946,-0.0412952
-19.5445445,-0.0441617
-19.4944945,-0.0567836
-19.4444444,-0.0004919
-19.3943944,0.0400556
-19.3443443,0.0033985
-19.2942943,0.0962920
-19.2442442,0.0267104
-19.1941942,-0.0105911
-19.1441441,-0.0194068
-19.0940941,-0.0132865
-19.0440440,0.0461326
-18.9939940,0.0738396
-18.9439439,0.0281101
-18.8938939,0.0583189
-18.8438438,0.0531559
-18.7937938,-0.0219961
-18.7437437,0.0137869
-18.6936937,0.0858065
-18.6436436,0.0936795
-18.5935936,0.0748289
-18.5435435,0.0263869
-18.4934935,0.0537686
-18.4434434,0.1091178
-18.3933934,0.1147077
-18.3433433,0.0718328
-18.2932933,-0.0006413
-18.2432432,0.0021541
-18.1931932,0.0046900
-18.1431431,0.0322562
-18.0930931,-0.0335189
-18.0430430,-0.0453870
-17.9929930,-0.0664317
-17.9429429,-0.0283884
-17.8928929,0.0390714
-17.8428428,0.0388133
-17.7927928,0.0624444
-17.7427427,0.0272127
-17.6926927,-0.0501364
-17.6426426,-0.0164867
-17.5925926,-0.0899208
-17.5425425,-0.0214111
-17.4924925,0.0277906
-17.4424424,0.0276965
-17.3923924,0.0226251
-17.3423423,0.0704207
-17.2922923,0.0926274
-17.2422422,0.1072750
-17.1921922,0.0197685
-17.1421421,0.0619275
-17.0920921,0.1103167
-17.0420420,0.0738480
-16.9919920,0.1060522
-16.9419419,0.1409325
-16.8918919,0.1867217
-16.8418418,0.0990500
-16.7917918,0.0730906
-16.7417417,0.0637919
-16.6916917,0.0036967
-16.6416416,0.0354540
-16.5915916,-0.0063024
-16.5415415,0.0664223
-16.4914915,0.1212221
-16.4414414,0.1325288
-16.3913914,0.0497654
-16.3413413,0.1020001
-16.2912913,0.0523013
-16.2412412,-0.0410832
-16.1911912,-0.0363155
-16.1411411,-0.0718665
-16.0910911,-0.0304950
-16.0410410,-0.0173909
-15.9909910,-0.0784292
-15.9409409,-0.0921827
-15.8908909,-0.1122398
-15.8408408,-0.1221868
-15.7907908,-0.0442766
-15.7407407,-0.0383241
-15.6906907,-0.0397265
-15.6406406,-0.0525711
-15.5905906,-0.1167518
-15.5405405,-0.1132613
-15.4904905,-0.0416600
-15.4404404,-0.0013052
-15.3903904,-0.0512558
-15.3403403,-0.1084232
-15.2902903,-0.1057421
-15.2402402,-0.0491652
-15.1901902,-0.0002864
-15.1401401,0.0298700
-15.0900901,-0.0616401
-15.0400400,-0.1401574
-14.9899900,-0.0726707
-14.9399399,-0.0178992
-14.8898899,0.0452038
-14.8398398,0.1028631
-14.7897898,0.0664072
-14.7397397,0.0471985
-14.6896897,0.1092136
-14.6396396,0.1880319
-14.5895896,0.1974538
-14.5395395,0.1402771
-14.4894895,0.1341436
-14.4394394,0.1445179
-14.3893894,0.0681077
-14.3393393,0.0128673
-14.2892893,0.0632724
-14.2392392,0.0529799
-14.1891892,0.0688214
-14.1391391,0.1205477
-14.0890891,0.0487131
-14.0390390,0.0245937
-13.9889890,0.0901104
-13.9389389,0.0972412
-13.8888889,0.0917121
-13.8388388,0.1666609
-13.7887888,0.0746020
-13.7387387,0.1449597
-13.6886887,0.1264855
-13.6386386,0.1092961
-13.5885886,0.0638715
-13.5385385,-0.0836162
-13.4884885,-0.0187030
-13.4384384,-0.0675081
-13.3883884,-0.0550265
-13.3383383,-0.0550443
-13.2882883,-0.0450322
-13.2382382,-0.0408489
-13.1881882,-0.0757287
-13.1381381,-0.1504713
-13.0880881,-0.1245769
-13.0380380,-0.1552654
-12.9879880,-0.1131208
-12.9379379,-0.0509254
-12.8878879,-0.0066338
-12.8378378,-0.0148356
-12.7877878,-0.0810486
-12.7377377,-0.0277029
-12.6876877,0.0199154
-12.6376376,0.0262317
-12.5875876,-0.0025061
-12.5375375,-0.1435503
-12.4874875,-0.0467862
-12.4374374,0.0418689
-12.3873874,0.0556507
-12.3373373,0.0255808
-12.2872873,0.1053147
-12.2372372,0.0532533
-12.1871872,0.1327184
-12.1371371,0.0229606
-12.0870871,-0.0404611
-12.0370370,-0.0392025
-11.9869870,-0.1137885
-11.9369369,-0.1320459
-11.8868869,-0.0034035
-11.8368368,-0.0116914
-11.7867868,0.0044040
-11.7367367,0.0399702
-11.6866867,0.0664220
-11.6366366,0.0861278
-11.5865866,0.0872207
-11.5365365,0.0020185
-11.4864865,-0.0088991
-11.4364364,0.0878551
-11.3863864,0.1546682
-11.3363363,0.1522745
-11.2862863,0.3136985
-11.2362362,0.2785890
-11.1861862,0.0889552
-11.1361361,0.0639806
-11.0860861,0.0430225
-11.0360360,-0.0350233
-10.9859860,0.0120698
-10.9359359,0.1035231
-10.8858859,0.1084906
-10.8358358,0.0705976
-10.7857858,0.0432261
-10.7357357,0.0741241
-10.6856857,0.1407584
-10.6356356,0.1695142
-10.5855856,0.1351543
-10.5355355,0.0283274
-10.4854855,0.0307175
-10.4354354,0.1922296
-10.3853854,0.1369080
-10.3353353,0.2012161
-10.2852853,0.2517593
-10.2352352,0.1307921
-10.1851852,0.1935763
-10.1351351,0.2308346
-10.0850851,0.1909558
-10.0350350,0.1391377
-9.9849850,0.1592702
-9.9349349,0.1398087
-9.8848849,0.1006691
-9.8348348,0.0943363
-9.7847848,0.1547755
-9.7347347,0.2222265
-9.6846847,0.0906838
-9.6346346,-0.0180791
-9.5845846,0.0206813
-9.5345345,-0.0491511
-9.4844845,0.0621399
-9.4344344,0.0765863
-9.3843844,-0.0106318
-9.3343343,0.0707370
-9.2842843,0.0363614
-9.2342342,-0.0243952
-9.1841842,0.0346938
-9.1341341,0.0697370
-9.0840841,0.1659110
-9.0340340,-0.0802604
-8.9839840,-0.0866404
-8.9339339,0.0738304
-8.8838839,-0.0229819
-8.8338338,-0.1047583
-8.7837838,-0.1597377
-8.7337337,-0.1222368
-8.6836837,-0.1383052
-8.6336336,-0.0261671
-8.5835836,-0.0240655
-8.5335335,-0.1578259
-8.4834835,-0.2621978
-8.4334334,-0.2103923
-8.3833834,-0.2807614
-8.3333333,-0.2219202
-8.2832833,-0.0935255
-8.2332332,-0.1115731
-8.1831832,-0.0712797
-8.1331331,-0.1111449
-8.0830831,-0.0653433
-8.0330330,0.0236106
-7.9829830,0.0219975
-7.9329329,-0.0131643
-7.8828829,0.0093343
-7.8328328,0.0509894
-7.7827828,-0.0069696
-7.7327327,-0.0733676
-7.6826827,-0.1340761
-7.6326326,-0.1007104
-7.5825826,-0.1294629
-7.5325325,-0.0403637
-7.4824825,-0.0727481
-7.4324324,0.0345089
-7.3823824,0.2680881
-7.3323323,0.0549331
-7.2822823,0.1100925
-7.2322322,0.1237016
-7.1821822,0.0945914
-7.1321321,0.0556322
-7.0820821,-0.1481258
-7.0320320,-0.2774954
-6.9819820,-0.0154596
-6.9319319,-0.0077625
-6.8818819,-0.0117451
-6.8318318,-0.0875721
-6.7817818,-0.0140201
-6.7317317,-0.0501618
-6.6816817,0.1613446
-6.6316316,-0.0004183
-6.5815816,-0.1073749
-6.5315315,-0.1061830
-6.4814815,-0.0941194
-6.4314314,-0.1190369
-6.3813814,-0.1207822
-6.3313313,0.0071306
-6.2812813,0.0171311
-6.2312312,0.0580785
-6.1811812,0.1060832
-6.1311311,-0.0515622
-6.0810811,-0.0246596
-6.0310310,0.0089486
-5.9809810,-0.1378952
-5.9309309,-0.2376086
-5.8808809,-0.0286774
-5.8308308,0.0724867
-5.7807808,0.0551095
-5.7307307,0.0430988
-5.6806807,0.1073294
-5.6306306,0.0379931
-5.5805806,0.0239167
-5.5305305,-0.0273420
-5.4804805,-0.0450724
-5.4304304,0.0264965
-5.3803804,-0.0937048
-5.3303303,-0.4175452
-5.2802803,-0.3223658
-5.2302302,-0.2387915
-5.1801802,-0.1166512
-5.1301301,-0.1530700
-5.0800801,-0.1720350
-5.0300300,-0.0694960
-4.9799800,-0.1220962
-4.9299299,-0.2674216
-4.8798799,-0.1273620
-4.8298298,-0.0479846
-4.7797798,-0.1587728
-4.7297297,-0.2194269
-4.6796797,-0.2528454
-4.6296296,-0.2562696
-4.5795796,-0.4192202
-4.5295295,-0.3349971
-4.4794795,-0.4131785
-4.4294294,-0.3168991
-4.3793794,-0.2477218
-4.3293293,-0.4140220
-4.2792793,-0.4197243
-4.2292292,-0.3991244
-4.1791792,-0.1421002
-4.1291291,-0.2626279
-4.0790791,-0.1744218
-4.0290290,-0.2201541
-3.9789790,-0.2945712
-3.9289289,-0.1300966
-3.8788789,-0.0851961
-3.8288288,-0.4093060
-3.7787788,-0.2050816
-3.7287287,-0.3495196
-3.6786787,-0.3474082
-3.6286286,-0.1709664
-3.5785786,0.1974963
-3.5285285,-0.1307894
-3.4784785,-0.0213988
-3.4284284,0.0348809
-3.3783784,-0.2055020
-3.3283283,-0.1282469
-3.2782783,-0.0262907
-3.2282282,-0.1484880
-3.1781782,0.1900092
-3.1281281,0.0966807
-3.0780781,0.0105172
-3.0280280,0.2158864
-2.9779780,0.0645191
-2.9279279,0.0481536
-2.8778779,0.0467910
-2.8278278,-0.2289773
-2.7777778,0.0917552
-2.7277277,-0.2159175
-2.6776777,0.1184689
-2.6276276,0.1391486
-2.5775776,-0.2342328
-2.5275275,-0.0044152
-2.4774775,-0.0133252
-2.4274274,-0.6145927
-2.3773774,-0.0028520
-2.3273273,-0.0703132
-2.2772773,-0.0963289
-2.2272272,0.0938429
-2.1771772,-0.3830347
-2.1271271,-0.2843018
-2.0770771,-0.2347670
-2.0270270,-0.2388425
-1.9769770,-0.2045635
-1.9269269,0.0314540
-1.8768769,-0.1439225
-1.8268268,-0.2291546
-1.7767768,-0.0086722
-1.7267267,0.0835317
-1.6766767,0.0970454
-1.6266266,-0.4051272
-1.5765766,-0.3442933
-1.5265265,-0.6286004
-1.4764765,-0.4374621
-1.4264264,-0.4776788
-1.3763764,-0.4607081
-1.3263263,-0.2628545
-1.2762763,0.0479801
-1.2262262,-0.7275183
-1.1761762,-1.0122196
-1.1261261,-0.1993449
-1.0760761,-0.4601971
-1.0260260,-0.4319235
-0.9759760,-0.4327437
-0.9259259,-0.3976456
-0.8758759,-0.2579913
-0.8258258,-0.5248379
-0.7757758,-0.0616950
-0.7257257,0.0475024
-0.6756757,0.0986621
-0.6256256,-0.2975389
-0.5755756,-0.4817730
-0.5255255,-0.3158503
-0.4754755,-0.4372054
-0.4254254,-0.3754234
-0.3753754,-0.3039102
-0.3253253,-0.2178880
-0.2752753,-0.7766187
-0.2252252,-0.0628267
-0.1751752,-0.4298793
-0.1251251,-0.1039361
-0.0750751,0.2676270
-0.0250250,-0.5134237
0.0250250,-0.1154289
0.0750751,-0.4135766
0.1251251,-0.1776964
0.1751752,0.7069147
0.2252252,-1.2822474
0.2752753,-0.1733907
0.3253253,-0.3114693
0.3753754,-0.4206044
0.4254254,-0.2166556
0.4754755,0.0234335
0.5255255,-0.4810276
0.5755756,-0.6317195
0.6256256,-1.4384484
0.6756757,-0.2536552
0.7257257,0.2619421
0.7757758,-0.5291217
0.8258258,-0.4911637
0.8758759,0.4043365
0.9259259,0.0973812
0.9759760,0.0335700
1.0260260,-1.1307345
1.0760761,0.1735641
1.1261261,-0.1820414
1.1761762,-0.5687925
1.2262262,-0.0844470
1.2762763,-0.4386453
1.3263263,-0.4973690
1.3763764,0.4470188
1.4264264,-0.5291590
1.4764765,-0.4191750
1.5265265,0.2015382
1.5765766,0.1073383
1.6266266,-0.3321011
1.6766767,-0.1949015
1.7267267,0.1359577
1.7767768,-0.7609227
1.8268268,-0.0902858
1.8768769,0.2597720
1.9269269,-0.2075216
1.9769770,0.7509318
2.0270270,-0.1334243
2.0770771,-0.5844932
2.1271271,-0.1125618
2.1771772,-0.1073477
2.2272272,1.2572564
2.2772773,0.4761195
2.3273273,-0.6164282
2.3773774,-1.1673427
2.4274274,-1.4152275
2.4774775,-1.5047347
2.5275275,-1.3645639
2.5775776,-0.8005235
2.6276276,0.1725574
2.6776777,-0.6043734
2.7277277,-0.1194952
2.7777778,-0.8616904
2.8278278,-0.5335395
2.8778779,0.0591234
2.9279279,0.2170942
2.9779780,0.5753346
3.0280280,-0.2977997
3.0780781,-1.3971136
3.1281281,-1.1644920
3.1781782,-0.6940938
3.2282282,-0.6738227
3.2782783,-1.0909296
3.3283283,-1.0899817
3.3783784,-0.8029529
3.4284284,-0.5151045
3.4784785,-0.7286218
3.5285285,-1.0611582
3.5785786,-1.0689818
3.6286286,-1.0032621
3.6786787,-0.8623808
3.7287287,-0.7780133
3.7787788,-1.0059348
3.8288288,-0.8000960
3.8788789,-0.9007021
3.9289289,-0.6200836
3.9789790,-0.3810913
4.0290290,-0.0122341
4.0790791,-0.2016007
4.1291291,-0.2824110
4.1791792,-0.0602769
4.2292292,-0.2614438
4.2792793,0.5446290
4.3293293,0.7366555
4.3793794,0.7910240
4.4294294,0.5148487
4.4794795,0.2307470
4.5295295,-0.1273438
4.5795796,-0.3789352
4.6296296,-0.2228445
4.6796797,-0.0320747
4.7297297,0.1152153
4.7797798,0.6714706
4.8298298,1.2134021
4.8798799,1.4458570
4.9299299,1.3194796
4.9799800,1.3851486
5.0300300,1.0146054
5.0800801,0.5735598
5.1301301,-0.0939496
5.1801802,-0.2392115
5.2302302,-0.2192924
5.2802803,-0.7739664
5.3303303,-0.6593768
5.3803804,-0.4428220
5.4304304,-0.4105084
5.4804805,-0.3942906
5.5305305,0.1067485
5.5805806,0.2187573
5.6306306,0.1858256
5.6806807,0.0795570
5.7307307,0.2570807
5.7807808,0.0292397
5.8308308,0.0080486
5.8808809,-0.1199397
5.9309309,-0.2709504
5.9809810,-0.0152642
6.0310310,-0.2834652
6.0810811,-0.0234345
6.1311311,-0.1894371
6.1811812,0.0826048
6.2312312,0.2253315
6.2812813,0.4639333
6.3313313,0.5007544
6.3813814,0.1927038
6.4314314,0.0114237
6.4814815,-0.2398809
6.5315315,-0.1611447
6.5815816,-0.2699321
6.6316316,-0.4296778
6.6816817,-0.9895672
6.7317317,-0.8786675
6.7817818,-0.8125956
6.8318318,-0.7048301
6.8818819,-0.5496922
6.9319319,-0.5615058
6.9819820,-0.1724387
7.0320320,0.0104907
7.0820821,0.4363307
7.1321321,0.5591946
7.1821822,0.4694784
7.2322322,0.5954083
7.2822823,0.5729434
7.3323323,0.2891764
7.3823824,-0.0726413
7.4324324,-0.4495403
7.4824825,-0.3836180
7.5325325,-0.1090616
7.5825826,0.5680452
7.6326326,0.7631922
7.6826827,0.6438586
7.7327327,0.5131687
7.7827828,0.2999120
7.8328328,-0.0572900
7.8828829,-0.2024946
7.9329329,-0.3799675
7.9829830,-0.1522548
8.0330330,0.1682521
8.0830831,0.3191025
8.1331331,0.4834127
8.1831832,0.5444794
8.2332332,0.5721744
8.2832833,0.4085952
8.3333333,0.1021188
8.3833834,0.2594263
8.4334334,0.4153399
8.4834835,0.3555553
8.5335335,0.5532968
8.5835836,0.3984778
8.6336336,0.4304487
8.6836837,0.5214476
8.7337337,0.3760757
8.7837838,0.2711132
8.8338338,0.1873571
8.8838839,0.1894557
8.9339339,0.1444757
8.9839840,0.0010065
9.0340340,0.0154949
9.0840841,-0.2745156
9.1341341,-0.4369493
9.1841842,-0.5548564
9.2342342,-0.5922886
9.2842843,-0.5688952
9.3343343,-0.4782089
9.3843844,-0.5527825
9.4344344,-0.8321592
9.4844845,-0.6977471
9.5345345,-0.6469093
9.5845846,-0.3170798
9.6346346,-0.2233203
9.6846847,0.1001095
9.7347347,0.1673966
9.7847848,0.3678709
9.8348348,0.4362315
9.8848849,0.5180997
9.9349349,0.7000984
9.9849850,0.7514482
10.0350350,0.9353763
10.0850851,0.9323674
10.1351351,0.9278270
10.1851852,0.9310780
10.2352352,1.0863582
10.2852853,1.0831216
10.3353353,0.9780013
10.3853854,0.7891343
10.4354354,0.5561919
10.4854855,0.0900154
10.5355355,-0.0645644
10.5855856,-0.3211087
10.6356356,-0.6107960
10.6856857,-0.7787428
10.7357357,-0.7496591
10.7857858,-0.7513888
10.8358358,-0.8261505
10.8858859,-0.8785853
10.9359359,-0.8684845
10.9859860,-0.6665765
11.0360360,-0.4966282
11.0860861,-0.2091540
11.1361361,-0.0716581
11.1861862,0.2249643
11.2362362,0.4604893
11.2862863,0.4661943
11.3363363,0.6296071
11.3863864,0.7756189
11.4364364,0.8251909
11.4864865,0.8048873
11.5365365,0.5018144
11.5865866,0.2550756
11.6366366,0.0236928
11.6866867,-0.0967220
11.7367367,-0.2503456
11.7867868,-0.4754753
11.8368368,-0.4950953
11.8868869,-0.4418847
11.9369369,-0.4540151
11.9869870,-0.4679324
12.0370370,-0.4592016
12.0870871,-0.4283313
12.1371371,-0.3851463
12.1871872,-0.3178603
12.2372372,-0.1253729
12.2872873,-0.0320949
12.3373373,0.1310912
12.3873874,0.0520186
12.4374374,0.1577266
12.4874875,0.1232364
12.5375375,0.1242285
12.5875876,0.1006405
12.6376376,0.0494752
12.6876877,0.0328586
12.7377377,0.0098669
12.7877878,0.1356223
12.8378378,0.3063456
12.8878879,0.3797794
12.9379379,0.3153138
12.9879880,0.3481818
13.0380380,0.3797074
13.0880881,0.4928354
13.1381381,0.4500937
13.1881882,0.4491246
13.2382382,0.3787257
13.2882883,0.3110708
13.3383383,0.2333084
13.3883884,0.2666671
13.4384384,0.1983841
13.4884885,0.1066582
13.5385385,0.1021938
13.5885886,-0.0276057
13.6386386,-0.0003699
13.6886887,0.0338463
13.7387387,-0.0404371
13.7887888,-0.2371968
13.8388388,-0.4142896
13.8888889,-0.4424978
13.9389389,-0.3734688
13.9889890,-0.3595600
14.0390390,-0.4482720
14.0890891,-0.3242985
14.1391391,-0.2425170
14.1891892,-0.1728667
14.2392392,-0.0086265
14.2892893,-0.0409812
14.3393393,0.0049677
14.3893894,0.0576431
14.4394394,0.0259035
14.4894895,0.1470004
14.5395395,0.1384275
14.5895896,0.1742496
14.6396396,0.0790354
14.6896897,0.2325778
14.7397397,0.2775703
14.7897898,0.2238330
14.8398398,0.3045183
14.8898899,0.1963235
14.9399399,0.1068791
14.9899900,0.0709231
15.0400400,0.0401338
15.0900901,-0.0541830
15.1401401,-0.0838926
15.1901902,-0.0871900
15.2402402,-0.1890262
15.2902903,-0.2069505
15.3403403,-0.3156095
15.3903904,-0.4033186
15.4404404,-0.3911093
15.4904905,-0.3858848
15.5405405,-0.2735434
15.5905906,-0.1707771
15.6406406,-0.1556007
15.6906907,-0.0929437
15.7407407,-0.0803720
15.7907908,-0.0074289
15.8408408,0.1008336
15.8908909,0.1375875
15.9409409,0.0480394
15.9909910,0.0768330
16.0410410,0.1560953
16.0910911,0.1418086
16.1411411,0.1531475
16.1911912,0.1967359
16.2412412,0.1065955
16.2912913,0.1625533
16.3413413,0.0287890
16.3913914,-0.0006374
16.4414414,-0.0820304
16.4914915,-0.0122298
16.5415415,0.0868761
16.5915916,0.0760448
16.6416416,0.0352780
16.6916917,-0.1020238
16.7417417,-0.0051718
16.7917918,0.0116015
16.8418418,0.0710940
16.8918919,0.0435125
16.9419419,0.0192145
16.9919920,0.0337577
17.0420420,0.1199630
17.0920921,0.0986224
17.1421421,0.0639040
17.1921922,0.0616473
17.2422422,0.1198260
17.2922923,0.1606495
17.3423423,0.1122165
17.3923924,0.0104802
17.4424424,-0.1381618
17.4924925,-0.2118271
17.5425425,-0.2767215
17.5925926,-0.4180697
17.6426426,-0.3453112
17.6926927,-0.3906016
17.7427427,-0.4387019
17.7927928,-0.3970754
17.8428428,-0.3524157
17.8928929,-0.2764492
17.9429429,-0.1846675
17.9929930,-0.1191565
18.0430430,-0.1202744
18.0930931,-0.0590245
18.1431431,0.0081999
18.1931932,0.0213626
18.2432432,0.0767521
18.2932933,0.0884322
18.3433433,0.1704191
18.3933934,0.2422024
18.4434434,0.2394632
18.4934935,0.1783566
18.5435435,0.1563884
18.5935936,0.0471173
18.6436436,-0.0770802
18.6936937,-0.1233171
18.7437437,-0.0892284
18.7937938,-0.0558924
18.8438438,-0.0399814
18.8938939,-0.0740726
18.9439439,-0.1421251
18.9939940,-0.0869633
19.0440440,0.0147997
19.0940941,0.1322446
19.1441441,0.1809588
19.1941942,0.0952612
19.2442442,0.1615452
19.2942943,0.1606153
19.3443443,0.1939270
19.3943944,0.1996579
19.4444444,0.2532235
19.4944945,0.2183970
19.5445445,0.1739566
19.5945946,0.1265295
19.6446446,0.1238567
19.6946947,0.0471351
19.7447447,0.0220250
19.7947948,0.1071577
19.8448448,0.0799937
19.8948949,0.1020066
19.9449449,0.1245984
19.9949950,0.0472137
20.0450450,0.0269173
20.0950951,-0.0281092
20.1451451,-0.0980397
20.1951952,-0.0998396
20.2452452,-0.0815871
20.2952953,-0.0631403
20.3453453,-0.0273226
20.3953954,-0.0027722
20.4454454,0.0058133
20.4954955,-0.0294188
20.5455455,0.0388560
20.5955956,0.1125322
20.6456456,0.1235211
20.6956957,0.1385664
20.7457457,0.1890720
20.7957958,0.1854445
20.8458458,0.2064426
20.8958959,0.1904950
20.9459459,0.2277305
20.9959960,0.1906435
21.0460460,0.2500337
21.0960961,0.2049503
21.1461461,0.1273947
21.1961962,0.0314392
21.2462462,0.0192459
21.2962963,-0.0054853
21.3463463,-0.0345582
21.3963964,-0.0654432
21.4464464,-0.0924027
21.4964965,-0.0370094
21.5465465,-0.0404132
21.5965966,-0.0073508
21.6466466,0.0088328
21.6966967,-0.0258986
21.7467467,0.0161549
21.7967968,0.0360838
21.8468468,0.0112877
21.8968969,-0.0120830
21.9469469,-0.0276711
21.9969970,-0.0631055
22.0470470,-0.0555127
22.0970971,-0.1162413
22.1471471,-0.0621738
22.1971972,-0.0439017
22.2472472,-0.0936855
22.2972973,-0.1403334
22.3473473,-0.1247947
22.3973974,-0.1257581
22.4474474,-0.1194831
22.4974975,-0.0435643
22.5475475,0.0075604
22.5975976,0.0254024
22.6476476,0.0034990
22.6976977,-0.0325328
22.7477477,-0.0715584
22.7977978,-0.0525391
22.8478478,-0.0636022
22.8978979,-0.0565273
22.9479479,-0.0625220
22.9979980,-0.0712868
23.0480480,-0.0225105
23.0980981,-0.0458045
23.1481481,-0.0529054
23.1981982,-0.0053265
23.2482482,-0.0896129
23.2982983,-0.0603593
23.3483483,-0.0106781
23.3983984,0.0291145
23.4484484,-0.0189146
23.4984985,-0.0423419
23.5485485,-0.0614259
23.5985986,-0.1057823
23.6486486,-0.0975659
23.6986987,-0.1127472
23.7487487,-0.1448052
23.7987988,-0.1054519
23.8488488,-0.0461792
23.8988989,0.0067892
23.9489489,0.0545571
23.9989990,0.0072043
24.0490490,-0.0055174
24.0990991,-0.0378570
24.1491491,-0.0215347
24.1991992,0.1045706
24.2492492,0.1141036
24.2992993,0.1518755
24.3493493,0.1759040
24.3993994,0.1531032
24.4494494,0.1537356
24.4994995,0.1202608
24.5495495,0.0486018
24.5995996,0.1035027
24.6496496,-0.0199459
24.6996997,-0.0361699
24.7497497,-0.0376773
24.7997998,-0.1005612
24.8498498,-0.1233963
24.8998999,-0.1247428
24.9499499,-0.1162040
25.0000000,-0.1156607


==> besov11.csv <==
-25.0000000,-0.0238487
-24.9499499,-0.0050408
-24.8998999,0.0134570
-24.8498498,0.0341073
-24.7997998,0.0467735
-24.7497497,0.0479960
-24.6996997,0.0408060
-24.6496496,0.0264261
-24.5995996,0.0241197
-24.5495495,0.0181271
-24.4994995,0.0139746
-24.4494494,0.0126542
-24.3993994,0.0253333
-24.3493493,0.0323383
-24.2992993,0.0411953
-24.2492492,0.0386539
-24.1991992,0.0330576
-24.1491491,0.0285757
-24.0990991,0.0327662
-24.0490490,0.0258802
-23.9989990,0.0202236
-23.9489489,0.0255753
-23.8988989,0.0199419
-23.8488488,0.0199355
-23.7987988,0.0188872
-23.7487487,0.0127639
-23.6986987,0.0095735
-23.6486486,0.0057991
-23.5985986,-0.0031545
-23.5485485,-0.0078595
-23.4984985,-0.0036897
-23.4484484,0.0021104
-23.3983984,0.0022034
-23.3483483,0.0026408
-23.2982983,0.0010973
-23.2482482,-0.0004253
-23.1981982,-0.0004121
-23.1481481,-0.0017120
-23.0980981,-0.0037551
-23.0480480,-0.0163288
-22.9979980,-0.0291601
-22.9479479,-0.0396849
-22.8978979,-0.0608659
-22.8478478,-0.0622895
-22.7977978,-0.0560468
-22.7477477,-0.0556727
-22.6976977,-0.0499244
-22.6476476,-0.0368263
-22.5975976,-0.0184660
-22.5475475,-0.0043227
-22.4974975,0.0045669
-22.4474474,0.0201157
-22.3973974,0.0291393
-22.3473473,0.0475852
-22.2972973,0.0576585
-22.2472472,0.0576208
-22.1971972,0.0532265
-22.1471471,0.0448064
-22.0970971,0.0505602
-22.0470470,0.0549853
-21.9969970,0.0580337
-21.9469469,0.0575847
-21.8968969,0.0568365
-21.8468468,0.0593932
-21.7967968,0.0569105
-21.7467467,0.0443827
-21.6966967,0.0307117
-21.6466466,0.0234560
-21.5965966,0.0153616
-21.5465465,0.0072750
-21.4964965,0.0035428
-21.4464464,-0.0014608
-21.3963964,-0.0092921
-21.3463463,-0.0265233
-21.2962963,-0.0273457
-21.2462462,-0.0156962
-21.1961962,-0.0108591
-21.1461461,-0.0034210
-21.0960961,0.0007346
-21.0460460,-0.0001405
-20.9959960,0.0140377
-20.9459459,0.0242359
-20.8958959,0.0085529
-20.8458458,0.0044576
-20.7957958,0.0043401
-20.7457457,0.0079602
-20.6956957,0.0155430
-20.6456456,0.0324677
-20.5955956,0.0411574
-20.5455455,0.0475345
-20.4954955,0.0551293
-20.4454454,0.0620170
-20.3953954,0.0621026
-20.3453453,0.0681681
-20.2952953,0.0768534
-20.2452452,0.0753710
-20.1951952,0.0571507
-20.1451451,0.0407615
-20.0950951,0.0359634
-20.0450450,0.0308058
-19.9949950,0.0252994
-19.9449449,0.0260133
-19.8948949,0.0331947
-19.8448448,0.0374267
-19.7947948,0.0409977
-19.7447447,0.0538109
-19.6946947,0.0663446
-19.6446446,0.0635665
-19.5945946,0.0655663
-19.5445445,0.0640113
-19.4944945,0.0578690
-19.4444444,0.0453092
-19.3943944,0.0212130
-19.3443443,-0.0062645
-19.2942943,-0.0243767
-19.2442442,-0.0256499
-19.1941942,-0.0179091
-19.1441441,-0.0095829
-19.0940941,-0.0069331
-19.0440440,-0.0215855
-18.9939940,-0.0270359
-18.9439439,-0.0190962
-18.8938939,-0.0204161
-18.8438438,-0.0067784
-18.7937938,-0.0051141
-18.7437437,-0.0120862
-18.6936937,-0.0225296
-18.6436436,-0.0241020
-18.5935936,-0.0102995
-18.5435435,0.0121595
-18.4934935,0.0314150
-18.4434434,0.0457940
-18.3933934,0.0632043
-18.3433433,0.0773888
-18.2932933,0.0905691
-18.2432432,0.0973129
-18.1931932,0.0937593
-18.1431431,0.0865332
-18.0930931,0.0959452
-18.0430430,0.0908667
-17.9929930,0.0755814
-17.9429429,0.0583185
-17.8928929,0.0420292
-17.8428428,0.0546521
-17.7927928,0.0567723
-17.7427427,0.0454626
-17.6926927,0.0326972
-17.6426426,0.0261921
-17.5925926,0.0324879
-17.5425425,0.0392100
-17.4924925,0.0274278
-17.4424424,0.0061701
-17.3923924,-0.0033104
-17.3423423,0.0077936
-17.2922923,0.0184886
-17.2422422,0.0298682
-17.1921922,0.0471856
-17.1421421,0.0621134
-17.0920921,0.0706565
-17.0420420,0.0712898
-16.9919920,0.0700458
-16.9419419,0.0519709
-16.8918919,0.0277851
-16.8418418,0.0137699
-16.7917918,-0.0000286
-16.7417417,-0.0165316
-16.6916917,-0.0253661
-16.6416416,-0.0301609
-16.5915916,-0.0202963
-16.5415415,-0.0087614
-16.4914915,0.0080476
-16.4414414,0.0216075
-16.3913914,0.0255992
-16.3413413,0.0477664
-16.2912913,0.0528400
-16.2412412,0.0507797
-16.1911912,0.0427388
-16.1411411,0.0249143
-16.0910911,-0.0087791
-16.0410410,-0.0244861
-15.9909910,-0.0410235
-15.9409409,-0.0555749
-15.8908909,-0.0710788
-15.8408408,-0.1058785
-15.7907908,-0.1550612
-15.7407407,-0.1944679
-15.6906907,-0.2237234
-15.6406406,-0.2333245
-15.5905906,-0.2323047
-15.5405405,-0.2218659
-15.4904905,-0.2203392
-15.4404404,-0.2155846
-15.3903904,-0.1973041
-15.3403403,-0.1686174
-15.2902903,-0.1454467
-15.2402402,-0.1429972
-15.1901902,-0.1542937
-15.1401401,-0.1558438
-15.0900901,-0.1501615
-15.0400400,-0.1236106
-14.9899900,-0.1023285
-14.9399399,-0.0843593
-14.8898899,-0.0561986
-14.8398398,-0.0346776
-14.7897898,-0.0264739
-14.7397397,-0.0149014
-14.6896897,-0.0143949
-14.6396396,-0.0238749
-14.5895896,-0.0339202
-14.5395395,-0.0373338
-14.4894895,-0.0387658
-14.4394394,-0.0441410
-14.3893894,-0.0388628
-14.3393393,-0.0423041
-14.2892893,-0.0381609
-14.2392392,-0.0298862
-14.1891892,-0.0143539
-14.1391391,-0.0056526
-14.0890891,-0.0113336
-14.0390390,-0.0141532
-13.9889890,-0.0212151
-13.9389389,-0.0243710
-13.8888889,-0.0174113
-13.8388388,0.0160383
-13.7887888,0.0509431
-13.7387387,0.0712053
-13.6886887,0.0860404
-13.6386386,0.1078853
-13.5885886,0.1162495
-13.5385385,0.1238402
-13.4884885,0.1188104
-13.4384384,0.1093591
-13.3883884,0.0929835
-13.3383383,0.0703979
-13.2882883,0.0518993
-13.2382382,0.0444691
-13.1881882,0.0320440
-13.1381381,0.0250343
-13.0880881,0.0185516
-13.0380380,-0.0036085
-12.9879880,-0.0238596
-12.9379379,-0.0442474
-12.8878879,-0.0685652
-12.8378378,-0.0702301
-12.7877878,-0.0606036
-12.7377377,-0.0528247
-12.6876877,-0.0444276
-12.6376376,-0.0213091
-12.5875876,-0.0109978
-12.5375375,-0.0012743
-12.4874875,-0.0026026
-12.4374374,-0.0056183
-12.3873874,0.0052912
-12.3373373,0.0217879
-12.2872873,0.0271564
-12.2372372,0.0398019
-12.1871872,0.0606986
-12.1371371,0.0889376
-12.0870871,0.1153429
-12.0370370,0.0977265
-11.9869870,0.0631996
-11.9369369,0.0187772
-11.8868869,-0.0307628
-11.8368368,-0.0549423
-11.7867868,-0.0422181
-11.7367367,-0.0447801
-11.6866867,-0.0388840
-11.6366366,-0.0060090
-11.5865866,0.0049586
-11.5365365,0.0192752
-11.4864865,0.0363192
-11.4364364,0.0474951
-11.3863864,0.0372395
-11.3363363,0.0255380
-11.2862863,0.0341318
-11.2362362,0.0569908
-11.1861862,0.0923622
-11.1361361,0.1082214
-11.0860861,0.0836622
-11.0360360,0.0514161
-10.9859860,0.0115868
-10.9359359,-0.0205494
-10.8858859,-0.0489602
-10.8358358,-0.0944779
-10.7857858,-0.1140990
-10.7357357,-0.1226186
-10.6856857,-0.1310148
-10.6356356,-0.1411082
-10.5855856,-0.1331338
-10.5355355,-0.1336010
-10.4854855,-0.1300444
-10.4354354,-0.1130751
-10.3853854,-0.0823645
-10.3353353,-0.0612191
-10.2852853,-0.0524523
-10.2352352,-0.0650688
-10.1851852,-0.0872674
-10.1351351,-0.1039957
-10.0850851,-0.1192508
-10.0350350,-0.1261985
-9.9849850,-0.1422995
-9.9349349,-0.1435055
-9.8848849,-0.1295379
-9.8348348,-0.0987635
-9.7847848,-0.0658681
-9.7347347,-0.0685814
-9.6846847,-0.0650209
-9.6346346,-0.0296328
-9.5845846,0.0136378
-9.5345345,0.0447955
-9.4844845,0.0496934
-9.4344344,0.0515575
-9.3843844,0.0717877
-9.3343343,0.0922830
-9.2842843,0.1104309
-9.2342342,0.1307082
-9.1841842,0.1489206
-9.1341341,0.1476414
-9.0840841,0.1463486
-9.0340340,0.1346502
-8.9839840,0.1431500
-8.9339339,0.1354952
-8.8838839,0.1383656
-8.8338338,0.1577942
-8.7837838,0.1458538
-8.7337337,0.1290350
-8.6836837,0.1053566
-8.6336336,0.0664304
-8.5835836,0.0457904
-8.5335335,0.0214032
-8.4834835,-0.0120130
-8.4334334,-0.0418063
-8.3833834,-0.0349913
-8.3333333,-0.0237673
-8.2832833,-0.0134346
-8.2332332,-0.0140399
-8.1831832,-0.0314556
-8.1331331,-0.0351286
-8.0830831,-0.0493031
-8.0330330,-0.0825613
-7.9829830,-0.1301253
-7.9329329,-0.1767735
-7.8828829,-0.2098370
-7.8328328,-0.2396535
-7.7827828,-0.2466755
-7.7327327,-0.2289717
-7.6826827,-0.2131149
-7.6326326,-0.1843453
-7.5825826,-0.1658801
-7.5325325,-0.1316938
-7.4824825,-0.1083790
-7.4324324,-0.0916312
-7.3823824,-0.0864741
-7.3323323,-0.0865612
-7.2822823,-0.0784817
-7.2322322,-0.0647095
-7.1821822,-0.0584731
-7.1321321,-0.0463425
-7.0820821,-0.0586584
-7.0320320,-0.0396053
-6.9819820,0.0134725
-6.9319319,0.0625154
-6.8818819,0.1003413
-6.8318318,0.1010477
-6.7817818,0.1111224
-6.7317317,0.1246012
-6.6816817,0.1147273
-6.6316316,0.0846212
-6.5815816,0.0918175
-6.5315315,0.0900547
-6.4814815,0.0992322
-6.4314314,0.0978164
-6.3813814,0.0691241
-6.3313313,0.0507020
-6.2812813,0.0372055
-6.2312312,0.0154090
-6.1811812,-0.0001499
-6.1311311,-0.0130708
-6.0810811,-0.0274736
-6.0310310,-0.0433284
-5.9809810,-0.0427494
-5.9309309,-0.0189457
-5.8808809,0.0280577
-5.8308308,0.1086428
-5.7807808,0.1642821
-5.7307307,0.1652907
-5.6806807,0.1738176
-5.6306306,0.1755143
-5.5805806,0.1769487
-5.5305305,0.1673020
-5.4804805,0.1376146
-5.4304304,0.0873971
-5.3803804,0.0689948
-5.3303303,0.0788041
-5.2802803,0.0380671
-5.2302302,0.0033580
-5.1801802,-0.0148889
-5.1301301,-0.0374544
-5.0800801,-0.0600655
-5.0300300,-0.0637847
-4.9799800,-0.0758022
-4.9299299,-0.0636196
-4.8798799,-0.0354006
-4.8298298,-0.0491690
-4.7797798,-0.0163921
-4.7297297,0.0122961
-4.6796797,0.0262296
-4.6296296,0.0225501
-4.5795796,0.0445584
-4.5295295,0.0406269
-4.4794795,0.0454474
-4.4294294,0.0494809
-4.3793794,0.0559014
-4.3293293,0.0389076
-4.2792793,0.0255739
-4.2292292,0.0219830
-4.1791792,0.0513492
-4.1291291,0.0516944
-4.0790791,0.0177576
-4.0290290,0.0121118
-3.9789790,0.0474686
-3.9289289,0.0630942
-3.8788789,0.0578195
-3.8288288,0.0268320
-3.7787788,-0.0044659
-3.7287287,0.0190024
-3.6786787,0.0025605
-3.6286286,-0.0455328
-3.5785786,-0.0358019
-3.5285285,-0.0459500
-3.4784785,-0.0419947
-3.4284284,-0.0116005
-3.3783784,0.0504383
-3.3283283,0.0816105
-3.2782783,0.1564331
-3.2282282,0.0908223
-3.1781782,0.0472023
-3.1281281,0.0413093
-3.0780781,0.0428028
-3.0280280,0.0678564
-2.9779780,-0.0070679
-2.9279279,-0.0758599
-2.8778779,-0.0937698
-2.8278278,-0.0897706
-2.7777778,-0.1169805
-2.7277277,-0.1074109
-2.6776777,-0.1284975
-2.6276276,-0.1122514
-2.5775776,-0.0738225
-2.5275275,-0.0866983
-2.4774775,-0.1373154
-2.4274274,-0.1724059
-2.3773774,-0.1692477
-2.3273273,-0.1343637
-2.2772773,-0.0654527
-2.2272272,-0.0255757
-2.1771772,0.0022954
-2.1271271,0.0437940
-2.0770771,0.0799715
-2.0270270,0.1469891
-1.9769770,0.1592509
-1.9269269,0.2303328
-1.8768769,0.2897601
-1.8268268,0.3414029
-1.7767768,0.4043600
-1.7267267,0.3577132
-1.6766767,0.3188813
-1.6266266,0.3166709
-1.5765766,0.3895669
-1.5265265,0.3972146
-1.4764765,0.3167494
-1.4264264,0.2653759
-1.3763764,0.2803604
-1.3263263,0.2910060
-1.2762763,0.2799131
-1.2262262,0.2729090
-1.1761762,0.3220408
-1.1261261,0.3624308
-1.0760761,0.3816235
-1.0260260,0.3581402
-0.9759760,0.2209799
-0.9259259,0.1124564
-0.8758759,0.0834601
-0.8258258,0.1329050
-0.7757758,0.2167952
-0.7257257,0.1385901
-0.6756757,0.0912100
-0.6256256,0.1166050
-0.5755756,0.2135252
-0.5255255,0.2554443
-0.4754755,0.1476460
-0.4254254,0.0919843
-0.3753754,0.1180361
-0.3253253,0.1310385
-0.2752753,0.1747068
-0.2252252,0.1670024
-0.1751752,0.2082430
-0.1251251,0.1880200
-0.0750751,0.1439797
-0.0250250,0.1855504
0.0250250,0.1434159
0.0750751,0.2243073
0.1251251,0.2850457
0.1751752,0.2677045
0.2252252,0.3011162
0.2752753,0.3270965
0.3253253,0.3650060
0.3753754,0.4570128
0.4254254,0.5092399
0.4754755,0.5375111
0.5255255,0.4780181
0.5755756,0.4802474
0.6256256,0.4233463
0.6756757,0.4286608
0.7257257,0.4142100
0.7757758,0.3835127
0.8258258,0.4119502
0.8758759,0.4367948
0.9259259,0.4752535
0.9759760,0.3837019
1.0260260,0.3914709
1.0760761,0.3205215
1.1261261,0.3220972
1.1761762,0.4414110
1.2262262,0.6094253
1.2762763,0.6579489
1.3263263,0.5995523
1.3763764,0.6643380
1.4264264,0.7748167
1.4764765,0.7387746
1.5265265,0.7164107
1.5765766,0.6320514
1.6266266,0.6247550
1.6766767,0.7699087
1.7267267,0.8283814
1.7767768,0.9658069
1.8268268,1.0753647
1.8768769,1.0011868
1.9269269,0.8255535
1.9769770,0.7608542
2.0270270,0.7394057
2.0770771,0.9068310
2.1271271,1.1067941
2.1771772,1.2446592
2.2272272,1.4211698
2.2772773,1.4249057
2.3273273,1.3020441
2.3773774,1.1556538
2.4274274,1.0249428
2.4774775,0.8282987
2.5275275,0.7013230
2.5775776,0.6161305
2.6276276,0.4713361
2.6776777,0.3346439
2.7277277,0.2750320
2.7777778,0.2981178
2.8278278,0.3207983
2.8778779,0.2151782
2.9279279,0.0411391
2.9779780,-0.0910919
3.0280280,-0.1995968
3.0780781,-0.2995390
3.1281281,-0.5047178
3.1781782,-0.7132499
3.2282282,-0.7679589
3.2782783,-0.7780381
3.3283283,-0.7476988
3.3783784,-0.7929312
3.4284284,-0.9655637
3.4784785,-1.1021049
3.5285285,-1.1535639
3.5785786,-1.2535885
3.6286286,-1.4214986
3.6786787,-1.5774840
3.7287287,-1.6381098
3.7787788,-1.5453635
3.8288288,-1.4536928
3.8788789,-1.3723134
3.9289289,-1.2790316
3.9789790,-1.0401335
4.0290290,-0.7607447
4.0790791,-0.4500936
4.1291291,-0.2315203
4.1791792,-0.1144653
4.2292292,-0.0354338
4.2792793,-0.0106584
4.3293293,-0.0011786
4.3793794,-0.0006143
4.4294294,-0.0038498
4.4794795,0.0316135
4.5295295,0.1051017
4.5795796,0.2318133
4.6296296,0.3406660
4.6796797,0.4137406
4.7297297,0.5078105
4.7797798,0.5375104
4.8298298,0.5680490
4.8798799,0.5320552
4.9299299,0.4957850
4.9799800,0.4442300
5.0300300,0.3265506
5.0800801,0.1968948
5.1301301,0.1074422
5.1801802,0.0584215
5.2302302,0.1198336
5.2802803,0.2897387
5.3303303,0.4351190
5.3803804,0.4476436
5.4304304,0.3351553
5.4804805,0.1128191
5.5305305,-0.1955799
5.5805806,-0.4685946
5.6306306,-0.7260928
5.6806807,-0.9031458
5.7307307,-0.9039462
5.7807808,-0.7856908
5.8308308,-0.6021758
5.8808809,-0.4390857
5.9309309,-0.3031520
5.9809810,-0.2281398
6.0310310,-0.2887645
6.0810811,-0.3135386
6.1311311,-0.2797864
6.1811812,-0.2007033
6.2312312,-0.1418847
6.2812813,-0.1562921
6.3313313,-0.1211072
6.3813814,-0.0379661
6.4314314,0.0124718
6.4814815,0.0804962
6.5315315,0.1944112
6.5815816,0.3291122
6.6316316,0.3842026
6.6816817,0.4012133
6.7317317,0.4344000
6.7817818,0.3404790
6.8318318,0.2239202
6.8818819,0.1220177
6.9319319,0.0325674
6.9819820,-0.0215725
7.0320320,0.0051344
7.0820821,0.0170957
7.1321321,0.0065631
7.1821822,-0.0276329
7.2322322,-0.0974932
7.2822823,-0.1742799
7.3323323,-0.2555308
7.3823824,-0.3112959
7.4324324,-0.3073717
7.4824825,-0.2493492
7.5325325,-0.1544979
7.5825826,-0.0476270
7.6326326,0.0621134
7.6826827,0.1572731
7.7327327,0.2487105
7.7827828,0.3463650
7.8328328,0.3966471
7.8828829,0.4275744
7.9329329,0.4740089
7.9829830,0.4799025
8.0330330,0.4439312
8.0830831,0.4301786
8.1331331,0.3982407
8.1831832,0.3239403
8.2332332,0.2499053
8.2832833,0.1561780
8.3333333,0.0776998
8.3833834,-0.0073482
8.4334334,-0.0894335
8.4834835,-0.1774363
8.5335335,-0.2375536
8.5835836,-0.3077312
8.6336336,-0.3518738
8.6836837,-0.3598140
8.7337337,-0.3386467
8.7837838,-0.2989245
8.8338338,-0.2670059
8.8838839,-0.2427569
8.9339339,-0.2205910
8.9839840,-0.1776719
9.0340340,-0.1334323
9.0840841,-0.0948576
9.1341341,-0.0856600
9.1841842,-0.0836378
9.2342342,-0.0515944
9.2842843,-0.0332387
9.3343343,-0.0143008
9.3843844,-0.0335942
9.4344344,-0.0760010
9.4844845,-0.1198743
9.5345345,-0.1658513
9.5845846,-0.2392753
9.6346346,-0.3133383
9.6846847,-0.3595810
9.7347347,-0.4132940
9.7847848,-0.4234828
9.8348348,-0.4374116
9.8848849,-0.4265536
9.9349349,-0.3871539
9.9849850,-0.3078132
10.0350350,-0.1754578
10.0850851,-0.0201191
10.1351351,0.1168219
10.1851852,0.2363068
10.2352352,0.3343181
10.2852853,0.3776812
10.3353353,0.4301910
10.3853854,0.4649109
10.4354354,0.4675027
10.4854855,0.4078967
10.5355355,0.2768466
10.5855856,0.1608535
10.6356356,0.0513698
10.6856857,-0.0364334
10.7357357,-0.0972110
10.7857858,-0.1781278
10.8358358,-0.2059288
10.8858859,-0.2301631
10.9359359,-0.2489649
10.9859860,-0.2540104
11.0360360,-0.2601419
11.0860861,-0.2556601
11.1361361,-0.2355574
11.1861862,-0.1981120
11.2362362,-0.1165446
11.2862863,0.0025881
11.3363363,0.1227500
11.3863864,0.1889210
11.4364364,0.2242830
11.4864865,0.2490578
11.5365365,0.2484851
11.5865866,0.2467224
11.6366366,0.2319993
11.6866867,0.2255134
11.7367367,0.2366040
11.7867868,0.2346099
11.8368368,0.2351885
11.8868869,0.2096772
11.9369369,0.1746691
11.9869870,0.1251142
12.0370370,0.0365784
12.0870871,-0.0667328
12.1371371,-0.1494473
12.1871872,-0.2217836
12.2372372,-0.2883297
12.2872873,-0.3460188
12.3373373,-0.3608290
12.3873874,-0.3522497
12.4374374,-0.3100290
12.4874875,-0.2288018
12.5375375,-0.1307663
12.5875876,-0.0219117
12.6376376,0.1007995
12.6876877,0.2037831
12.7377377,0.2611367
12.7877878,0.2781529
12.8378378,0.2754105
12.8878879,0.2725148
12.9379379,0.2400492
12.9879880,0.1696637
13.0380380,0.0828260
13.0880881,-0.0246065
13.1381381,-0.0963258
13.1881882,-0.1450153
13.2382382,-0.1993138
13.2882883,-0.2546697
13.3383383,-0.2601211
13.3883884,-0.2212549
13.4384384,-0.1559756
13.4884885,-0.0591847
13.5385385,0.0659144
13.5885886,0.1730777
13.6386386,0.2659944
13.6886887,0.3263907
13.7387387,0.3431415
13.7887888,0.3395093
13.8388388,0.2946757
13.8888889,0.2294432
13.9389389,0.1670193
13.9889890,0.1453195
14.0390390,0.1520867
14.0890891,0.1541887
14.1391391,0.1183865
14.1891892,0.0579164
14.2392392,-0.0062753
14.2892893,-0.0679880
14.3393393,-0.1295876
14.3893894,-0.1719455
14.4394394,-0.1814926
14.4894895,-0.1665617
14.5395395,-0.1293485
14.5895896,-0.0754223
14.6396396,-0.0237515
14.6896897,0.0101770
14.7397397,0.0375237
14.7897898,0.0481805
14.8398398,0.0524367
14.8898899,0.0552565
14.9399399,0.0420726
14.9899900,-0.0017162
15.0400400,-0.0538365
15.0900901,-0.1221806
15.1401401,-0.1633922
15.1901902,-0.1859409
15.2402402,-0.1829490
15.2902903,-0.1650187
15.3403403,-0.1134920
15.3903904,-0.0416722
15.4404404,0.0220729
15.4904905,0.0689172
15.5405405,0.0832258
15.5905906,0.1174854
15.6406406,0.1587382
15.6906907,0.2071558
15.7407407,0.2367388
15.7907908,0.2406940
15.8408408,0.2302449
15.8908909,0.2091830
15.9409409,0.1736399
15.9909910,0.1117169
16.0410410,0.0477416
16.0910911,-0.0070205
16.1411411,-0.0833187
16.1911912,-0.1519557
16.2412412,-0.1937812
16.2912913,-0.2224734
16.3413413,-0.2379734
16.3913914,-0.2581330
16.4414414,-0.2492351
16.4914915,-0.2125032
16.5415415,-0.1763872
16.5915916,-0.1333760
16.6416416,-0.1067579
16.6916917,-0.0718507
16.7417417,-0.0321811
16.7917918,0.0025968
16.8418418,0.0369603
16.8918919,0.0544676
16.9419419,0.0547387
16.9919920,0.0376078
17.0420420,0.0020456
17.0920921,-0.0247475
17.1421421,-0.0279233
17.1921922,-0.0198540
17.2422422,-0.0068304
17.2922923,0.0126653
17.3423423,0.0364955
17.3923924,0.0756484
17.4424424,0.0993572
17.4924925,0.0958651
17.5425425,0.0888492
17.5925926,0.0669030
17.6426426,0.0666790
17.6926927,0.0679669
17.7427427,0.0807301
17.7927928,0.1040988
17.8428428,0.0946800
17.8928929,0.0606788
17.9429429,0.0210762
17.9929930,-0.0133866
18.0430430,-0.0528308
18.0930931,-0.0815313
18.1431431,-0.1207586
18.1931932,-0.1557498
18.2432432,-0.1603254
18.2932933,-0.1450092
18.3433433,-0.1228795
18.3933934,-0.0978758
18.4434434,-0.0729709
18.4934935,-0.0396967
18.5435435,0.0037415
18.5935936,0.0437432
18.6436436,0.0944705
18.6936937,0.1616427
18.7437437,0.2210368
18.7937938,0.2642215
18.8438438,0.2919620
18.8938939,0.2896266
18.9439439,0.2479675
18.9939940,0.1790264
19.0440440,0.1082757
19.0940941,0.0349869
19.1441441,-0.0455229
19.1941942,-0.1008303
19.2442442,-0.1126049
19.2942943,-0.0973328
19.3443443,-0.0606952
19.3943944,-0.0233638
19.4444444,0.0085728
19.4944945,0.0352671
19.5445445,0.0561148
19.5945946,0.0860339
19.6446446,0.1198528
19.6946947,0.1700115
19.7447447,0.2194273
19.7947948,0.2356097
19.8448448,0.2491839
19.8948949,0.2608644
19.9449449,0.2414977
19.9949950,0.1817559
20.0450450,0.1117507
20.0950951,0.0369517
20.1451451,-0.0194086
20.1951952,-0.0549469
20.2452452,-0.0863447
20.2952953,-0.1258520
20.3453453,-0.1335353
20.3953954,-0.1214401
20.4454454,-0.1070459
20.4954955,-0.0929491
20.5455455,-0.0717811
20.5955956,-0.0499988
20.6456456,-0.0091735
20.6956957,0.0264322
20.7457457,0.0532853
20.7957958,0.0735672
20.8458458,0.0866655
20.8958959,0.0842773
20.9459459,0.0646748
20.9959960,0.0333634
21.0460460,-0.0071626
21.0960961,-0.0519803
21.1461461,-0.0835189
21.1961962,-0.1098443
21.2462462,-0.1350177
21.2962963,-0.1560734
21.3463463,-0.1597933
21.3963964,-0.1474260
21.4464464,-0.1164245
21.4964965,-0.0797184
21.5465465,-0.0452451
21.5965966,-0.0123033
21.6466466,0.0149263
21.6966967,0.0306146
21.7467467,0.0392766
21.7967968,0.0392385
21.8468468,0.0331201
21.8968969,0.0241314
21.9469469,0.0297008
21.9969970,0.0475760
22.0470470,0.0719612
22.0970971,0.0862335
22.1471471,0.0864489
22.1971972,0.0700724
22.2472472,0.0488443
22.2972973,0.0259513
22.3473473,0.0070708
22.3973974,-0.0046916
22.4474474,-0.0071242
22.4974975,0.0050178
22.5475475,0.0346786
22.5975976,0.0655949
22.6476476,0.0921141
22.6976977,0.1059604
22.7477477,0.0942759
22.7977978,0.0704799
22.8478478,0.0397056
22.8978979,0.0186170
22.9479479,0.0045537
22.9979980,-0.0187133
23.0480480,-0.0526972
23.0980981,-0.0706234
23.1481481,-0.0888119
23.1981982,-0.1030285
23.2482482,-0.1255159
23.2982983,-0.1405011
23.3483483,-0.1455094
23.3983984,-0.1318011
23.4484484,-0.1151713
23.4984985,-0.0968968
23.5485485,-0.0739425
23.5985986,-0.0450356
23.6486486,-0.0041768
23.6986987,0.0448784
23.7487487,0.0793019
23.7987988,0.1039860
23.8488488,0.1224297
23.8988989,0.1386271
23.9489489,0.1393480
23.9989990,0.1137540
24.0490490,0.0813615
24.0990991,0.0618927
24.1491491,0.0449145
24.1991992,0.0300882
24.2492492,0.0217753
24.2992993,0.0163323
24.3493493,0.0187636
24.3993994,0.0242525
24.4494494,0.0270472
24.4994995,0.0259543
24.5495495,0.0195260
24.5995996,0.0057427
24.6496496,-0.0104442
24.6996997,-0.0259827
24.7497497,-0.0301919
24.7997998,-0.0305994
24.8498498,-0.0389209
24.8998999,-0.0569235
24.9499499,-0.0714351
25.0000000,-0.0629239


==> besov12.csv <==
-25.0000000,-0.0294782
-24.9499499,-0.0199292
-24.8998999,-0.0083974
-24.8498498,0.0036868
-24.7997998,0.0150737
-24.7497497,0.0243920
-24.6996997,0.0307770
-24.6496496,0.0347688
-24.5995996,0.0368718
-24.5495495,0.0371630
-24.4994995,0.0359219
-24.4494494,0.0335309
-24.3993994,0.0298622
-24.3493493,0.0249671
-24.2992993,0.0193516
-24.2492492,0.0134698
-24.1991992,0.0076149
-24.1491491,0.0019979
-24.0990991,-0.0035086
-24.0490490,-0.0090513
-23.9989990,-0.0149754
-23.9489489,-0.0204151
-23.8988989,-0.0233259
-23.8488488,-0.0229352
-23.7987988,-0.0190241
-23.7487487,-0.0119153
-23.6986987,-0.0019177
-23.6486486,0.0101386
-23.5985986,0.0230644
-23.5485485,0.0372455
-23.4984985,0.0525223
-23.4484484,0.0682354
-23.3983984,0.0834476
-23.3483483,0.0973657
-23.2982983,0.1104505
-23.2482482,0.1226128
-23.1981982,0.1323474
-23.1481481,0.1373649
-23.0980981,0.1364745
-23.0480480,0.1294886
-22.9979980,0.1170479
-22.9479479,0.1000882
-22.8978979,0.0800910
-22.8478478,0.0589995
-22.7977978,0.0380785
-22.7477477,0.0180974
-22.6976977,-0.0002269
-22.6476476,-0.0161691
-22.5975976,-0.0298487
-22.5475475,-0.0405944
-22.4974975,-0.0482568
-22.4474474,-0.0531509
-22.3973974,-0.0559026
-22.3473473,-0.0572574
-22.2972973,-0.0581097
-22.2472472,-0.0592244
-22.1971972,-0.0611530
-22.1471471,-0.0641342
-22.0970971,-0.0680593
-22.0470470,-0.0727505
-21.9969970,-0.0777275
-21.9469469,-0.0823379
-21.8968969,-0.0858731
-21.8468468,-0.0877059
-21.7967968,-0.0866538
-21.7467467,-0.0817519
-21.6966967,-0.0731605
-21.6466466,-0.0620758
-21.5965966,-0.0488901
-21.5465465,-0.0344265
-21.4964965,-0.0193701
-21.4464464,-0.0050583
-21.3963964,0.0068996
-21.3463463,0.0155849
-21.2962963,0.0203583
-21.2462462,0.0209185
-21.1961962,0.0173987
-21.1461461,0.0105827
-21.0960961,0.0015150
-21.0460460,-0.0085596
-20.9959960,-0.0185628
-20.9459459,-0.0284688
-20.8958959,-0.0391297
-20.8458458,-0.0505014
-20.7957958,-0.0617760
-20.7457457,-0.0718667
-20.6956957,-0.0804424
-20.6456456,-0.0874648
-20.5955956,-0.0920566
-20.5455455,-0.0933962
-20.4954955,-0.0910984
-20.4454454,-0.0856496
-20.3953954,-0.0780184
-20.3453453,-0.0689478
-20.2952953,-0.0584530
-20.2452452,-0.0466419
-20.1951952,-0.0343644
-20.1451451,-0.0226794
-20.0950951,-0.0117212
-20.0450450,-0.0019854
-19.9949950,0.0064908
-19.9449449,0.0140160
-19.8948949,0.0213034
-19.8448448,0.0289297
-19.7947948,0.0368829
-19.7447447,0.0447714
-19.6946947,0.0516488
-19.6446446,0.0559003
-19.5945946,0.0557046
-19.5445445,0.0499103
-19.4944945,0.0386529
-19.4444444,0.0237558
-19.3943944,0.0082769
-19.3443443,-0.0050651
-19.2942943,-0.0157237
-19.2442442,-0.0238068
-19.1941942,-0.0292990
-19.1441441,-0.0324398
-19.0940941,-0.0343762
-19.0440440,-0.0351405
-18.9939940,-0.0341755
-18.9439439,-0.0311340
-18.8938939,-0.0261500
-18.8438438,-0.0187286
-18.7937938,-0.0098296
-18.7437437,-0.0005988
-18.6936937,0.0082114
-18.6436436,0.0165409
-18.5935936,0.0240305
-18.5435435,0.0305742
-18.4934935,0.0364999
-18.4434434,0.0425414
-18.3933934,0.0492910
-18.3433433,0.0570597
-18.2932933,0.0663765
-18.2432432,0.0772563
-18.1931932,0.0891557
-18.1431431,0.1012491
-18.0930931,0.1129064
-18.0430430,0.1230901
-17.9929930,0.1312730
-17.9429429,0.1369887
-17.8928929,0.1398448
-17.8428428,0.1394729
-17.7927928,0.1348230
-17.7427427,0.1251293
-17.6926927,0.1104702
-17.6426426,0.0917040
-17.5925926,0.0692537
-17.5425425,0.0431200
-17.4924925,0.0143751
-17.4424424,-0.0153719
-17.3923924,-0.0443681
-17.3423423,-0.0709949
-17.2922923,-0.0941210
-17.2422422,-0.1125287
-17.1921922,-0.1247254
-17.1421421,-0.1293584
-17.0920921,-0.1263040
-17.0420420,-0.1165938
-16.9919920,-0.1016032
-16.9419419,-0.0821052
-16.8918919,-0.0586743
-16.8418418,-0.0331342
-16.7917918,-0.0085183
-16.7417417,0.0130707
-16.6916917,0.0304055
-16.6416416,0.0427238
-16.5915916,0.0496301
-16.5415415,0.0506240
-16.4914915,0.0462238
-16.4414414,0.0371345
-16.3913914,0.0240840
-16.3413413,0.0083753
-16.2912913,-0.0082847
-16.2412412,-0.0244834
-16.1911912,-0.0390008
-16.1411411,-0.0511079
-16.0910911,-0.0607787
-16.0410410,-0.0679032
-15.9909910,-0.0730623
-15.9409409,-0.0763736
-15.8908909,-0.0777337
-15.8408408,-0.0776440
-15.7907908,-0.0767256
-15.7407407,-0.0752934
-15.6906907,-0.0725528
-15.6406406,-0.0669297
-15.5905906,-0.0572900
-15.5405405,-0.0437426
-15.4904905,-0.0264608
-15.4404404,-0.0068672
-15.3903904,0.0123135
-15.3403403,0.0283087
-15.2902903,0.0395541
-15.2402402,0.0447881
-15.1901902,0.0443227
-15.1401401,0.0395753
-15.0900901,0.0314852
-15.0400400,0.0203318
-14.9899900,0.0058052
-14.9399399,-0.0116534
-14.8898899,-0.0313318
-14.8398398,-0.0527125
-14.7897898,-0.0737540
-14.7397397,-0.0922647
-14.6896897,-0.1064919
-14.6396396,-0.1153179
-14.5895896,-0.1173992
-14.5395395,-0.1123296
-14.4894895,-0.1006291
-14.4394394,-0.0835470
-14.3893894,-0.0630035
-14.3393393,-0.0415816
-14.2892893,-0.0215767
-14.2392392,-0.0048032
-14.1891892,0.0075719
-14.1391391,0.0150454
-14.0890891,0.0178454
-14.0390390,0.0161893
-13.9889890,0.0104395
-13.9389389,0.0013122
-13.8888889,-0.0104850
-13.8388388,-0.0237637
-13.7887888,-0.0355786
-13.7387387,-0.0444339
-13.6886887,-0.0504348
-13.6386386,-0.0550493
-13.5885886,-0.0592792
-13.5385385,-0.0630345
-13.4884885,-0.0667389
-13.4384384,-0.0705937
-13.3883884,-0.0744015
-13.3383383,-0.0778849
-13.2882883,-0.0809636
-13.2382382,-0.0840281
-13.1881882,-0.0876486
-13.1381381,-0.0924604
-13.0880881,-0.0989127
-13.0380380,-0.1063908
-12.9879880,-0.1140664
-12.9379379,-0.1212782
-12.8878879,-0.1273135
-12.8378378,-0.1314059
-12.7877878,-0.1336473
-12.7377377,-0.1342969
-12.6876877,-0.1339025
-12.6376376,-0.1329630
-12.5875876,-0.1321261
-12.5375375,-0.1322636
-12.4874875,-0.1330300
-12.4374374,-0.1331380
-12.3873874,-0.1310608
-12.3373373,-0.1257960
-12.2872873,-0.1173749
-12.2372372,-0.1064844
-12.1871872,-0.0932497
-12.1371371,-0.0780656
-12.0870871,-0.0622730
-12.0370370,-0.0462508
-11.9869870,-0.0298352
-11.9369369,-0.0133265
-11.8868869,0.0028779
-11.8368368,0.0184376
-11.7867868,0.0316579
-11.7367367,0.0412163
-11.6866867,0.0459425
-11.6366366,0.0452902
-11.5865866,0.0395115
-11.5365365,0.0299474
-11.4864865,0.0179591
-11.4364364,0.0034396
-11.3863864,-0.0138513
-11.3363363,-0.0319588
-11.2862863,-0.0471500
-11.2362362,-0.0570173
-11.1861862,-0.0615532
-11.1361361,-0.0620988
-11.0860861,-0.0588817
-11.0360360,-0.0514206
-10.9859860,-0.0405276
-10.9359359,-0.0270127
-10.8858859,-0.0117231
-10.8358358,0.0037845
-10.7857858,0.0164456
-10.7357357,0.0238746
-10.6856857,0.0258455
-10.6356356,0.0237266
-10.5855856,0.0175789
-10.5355355,0.0055252
-10.4854855,-0.0116687
-10.4354354,-0.0315682
-10.3853854,-0.0513717
-10.3353353,-0.0697490
-10.2852853,-0.0860589
-10.2352352,-0.0991658
-10.1851852,-0.1076935
-10.1351351,-0.1108527
-10.0850851,-0.1090354
-10.0350350,-0.1032718
-9.9849850,-0.0938072
-9.9349349,-0.0810373
-9.8848849,-0.0651861
-9.8348348,-0.0470551
-9.7847848,-0.0295579
-9.7347347,-0.0145893
-9.6846847,-0.0041380
-9.6346346,0.0005382
-9.5845846,-0.0010790
-9.5345345,-0.0085609
-9.4844845,-0.0204056
-9.4344344,-0.0343577
-9.3843844,-0.0478862
-9.3343343,-0.0579472
-9.2842843,-0.0610420
-9.2342342,-0.0563892
-9.1841842,-0.0458268
-9.1341341,-0.0325298
-9.0840841,-0.0184588
-9.0340340,-0.0033403
-8.9839840,0.0131534
-8.9339339,0.0295423
-8.8838839,0.0449638
-8.8338338,0.0599921
-8.7837838,0.0731340
-8.7337337,0.0835885
-8.6836837,0.0907188
-8.6336336,0.0945860
-8.5835836,0.0951606
-8.5335335,0.0922785
-8.4834835,0.0862193
-8.4334334,0.0782689
-8.3833834,0.0697600
-8.3333333,0.0612547
-8.2832833,0.0529494
-8.2332332,0.0442558
-8.1831832,0.0361037
-8.1331331,0.0295575
-8.0830831,0.0245807
-8.0330330,0.0212443
-7.9829830,0.0200017
-7.9329329,0.0220635
-7.8828829,0.0279841
-7.8328328,0.0367610
-7.7827828,0.0467613
-7.7327327,0.0554669
-7.6826827,0.0629882
-7.6326326,0.0692159
-7.5825826,0.0722893
-7.5325325,0.0712740
-7.4824825,0.0659918
-7.4324324,0.0598044
-7.3823824,0.0565640
-7.3323323,0.0583987
-7.2822823,0.0659186
-7.2322322,0.0781268
-7.1821822,0.0921380
-7.1321321,0.1032154
-7.0820821,0.1077170
-7.0320320,0.1058634
-6.9819820,0.0980333
-6.9319319,0.0858185
-6.8818819,0.0724584
-6.8318318,0.0616388
-6.7817818,0.0543758
-6.7317317,0.0525501
-6.6816817,0.0557548
-6.6316316,0.0634161
-6.5815816,0.0753296
-6.5315315,0.0914801
-6.4814815,0.1124404
-6.4314314,0.1361196
-6.3813814,0.1599137
-6.3313313,0.1821194
-6.2812813,0.2011480
-6.2312312,0.2150240
-6.1811812,0.2225617
-6.1311311,0.2240561
-6.0810811,0.2207451
-6.0310310,0.2138587
-5.9809810,0.2044861
-5.9309309,0.1922872
-5.8808809,0.1759947
-5.8308308,0.1558844
-5.7807808,0.1356618
-5.7307307,0.1166795
-5.6806807,0.1006298
-5.6306306,0.0890344
-5.5805806,0.0838909
-5.5305305,0.0857370
-5.4804805,0.0931799
-5.4304304,0.1051524
-5.3803804,0.1195104
-5.3303303,0.1329269
-5.2802803,0.1423783
-5.2302302,0.1459846
-5.1801802,0.1443194
-5.1301301,0.1393259
-5.0800801,0.1319598
-5.0300300,0.1212259
-4.9799800,0.1076223
-4.9299299,0.0931398
-4.8798799,0.0801681
-4.8298298,0.0695744
-4.7797798,0.0622180
-4.7297297,0.0585611
-4.6796797,0.0605722
-4.6296296,0.0689861
-4.5795796,0.0818655
-4.5295295,0.0968298
-4.4794795,0.1120553
-4.4294294,0.1263729
-4.3793794,0.1394855
-4.3293293,0.1499651
-4.2792793,0.1547166
-4.2292292,0.1543518
-4.1791792,0.1486635
-4.1291291,0.1380546
-4.0790791,0.1245082
-4.0290290,0.1122175
-3.9789790,0.1016212
-3.9289289,0.0901734
-3.8788789,0.0732768
-3.8288288,0.0494581
-3.7787788,0.0205335
-3.7287287,-0.0126972
-3.6786787,-0.0470048
-3.6286286,-0.0797760
-3.5785786,-0.1099216
-3.5285285,-0.1382406
-3.4784785,-0.1663017
-3.4284284,-0.1903060
-3.3783784,-0.2074835
-3.3283283,-0.2175992
-3.2782783,-0.2194344
-3.2282282,-0.2112091
-3.1781782,-0.1912895
-3.1281281,-0.1588900
-3.0780781,-0.1150370
-3.0280280,-0.0617874
-2.9779780,-0.0014569
-2.9279279,0.0641122
-2.8778779,0.1322239
-2.8278278,0.1983967
-2.7777778,0.2574156
-2.7277277,0.3050504
-2.6776777,0.3389341
-2.6276276,0.3560637
-2.5775776,0.3548188
-2.5275275,0.3373105
-2.4774775,0.3047239
-2.4274274,0.2637952
-2.3773774,0.2192222
-2.3273273,0.1750935
-2.2772773,0.1372297
-2.2272272,0.1075317
-2.1771772,0.0891028
-2.1271271,0.0818711
-2.0770771,0.0824701
-2.0270270,0.0872220
-1.9769770,0.0934651
-1.9269269,0.1031053
-1.8768769,0.1181109
-1.8268268,0.1363588
-1.7767768,0.1529547
-1.7267267,0.1649459
-1.6766767,0.1690892
-1.6266266,0.1634541
-1.5765766,0.1477225
-1.5265265,0.1242774
-1.4764765,0.0959523
-1.4264264,0.0640149
-1.3763764,0.0289555
-1.3263263,-0.0063359
-1.2762763,-0.0376900
-1.2262262,-0.0638660
-1.1761762,-0.0876673
-1.1261261,-0.1100404
-1.0760761,-0.1326536
-1.0260260,-0.1610939
-0.9759760,-0.1965477
-0.9259259,-0.2332452
-0.8758759,-0.2662627
-0.8258258,-0.2961646
-0.7757758,-0.3262891
-0.7257257,-0.3572243
-0.6756757,-0.3839771
-0.6256256,-0.4027142
-0.5755756,-0.4144925
-0.5255255,-0.4199491
-0.4754755,-0.4167877
-0.4254254,-0.4009195
-0.3753754,-0.3701704
-0.3253253,-0.3264678
-0.2752753,-0.2752667
-0.2252252,-0.2202236
-0.1751752,-0.1640386
-0.1251251,-0.1082776
-0.0750751,-0.0575904
-0.0250250,-0.0161610
0.0250250,0.0194633
0.0750751,0.0528786
0.1251251,0.0897104
0.1751752,0.1345030
0.2252252,0.1881748
0.2752753,0.2489719
0.3253253,0.3104710
0.3753754,0.3649973
0.4254254,0.4032925
0.4754755,0.4188083
0.5255255,0.4148994
0.5755756,0.3959792
0.6256256,0.3696501
0.6756757,0.3400943
0.7257257,0.3027086
0.7757758,0.2553720
0.8258258,0.1998595
0.8758759,0.1404630
0.9259259,0.0770130
0.9759760,0.0059046
1.0260260,-0.0710535
1.0760761,-0.1525804
1.1261261,-0.2326498
1.1761762,-0.3105531
1.2262262,-0.3902021
1.2762763,-0.4655726
1.3263263,-0.5250399
1.3763764,-0.5573022
1.4264264,-0.5593484
1.4764765,-0.5339348
1.5265265,-0.4826535
1.5765766,-0.4085934
1.6266266,-0.3192140
1.6766767,-0.2226147
1.7267267,-0.1245678
1.7767768,-0.0315803
1.8268268,0.0584542
1.8768769,0.1469003
1.9269269,0.2358517
1.9769770,0.3270821
2.0270270,0.4162040
2.0770771,0.4996518
2.1271271,0.5717536
2.1771772,0.6357614
2.2272272,0.7022763
2.2772773,0.7722460
2.3273273,0.8366177
2.3773774,0.8846435
2.4274274,0.9164124
2.4774775,0.9381421
2.5275275,0.9478641
2.5775776,0.9393947
2.6276276,0.9097404
2.6776777,0.8568697
2.7277277,0.7744138
2.7777778,0.6645001
2.8278278,0.5411637
2.8778779,0.4202142
2.9279279,0.3083707
2.9779780,0.2032861
3.0280280,0.1074187
3.0780781,0.0227604
3.1281281,-0.0557796
3.1781782,-0.1384778
3.2282282,-0.2329590
3.2782783,-0.3415850
3.3283283,-0.4507675
3.3783784,-0.5496482
3.4284284,-0.6443624
3.4784785,-0.7534187
3.5285285,-0.8805535
3.5785786,-1.0062244
3.6286286,-1.1116036
3.6786787,-1.1952191
3.7287287,-1.2624128
3.7787788,-1.3033644
3.8288288,-1.3114688
3.8788789,-1.2819312
3.9289289,-1.2142899
3.9789790,-1.1066176
4.0290290,-0.9641810
4.0790791,-0.8032368
4.1291291,-0.6427549
4.1791792,-0.4972703
4.2292292,-0.3743264
4.2792793,-0.2782782
4.3293293,-0.2051560
4.3793794,-0.1418658
4.4294294,-0.0824722
4.4794795,-0.0315331
4.5295295,0.0137546
4.5795796,0.0497125
4.6296296,0.0720849
4.6796797,0.0801840
4.7297297,0.0819907
4.7797798,0.0861918
4.8298298,0.0996446
4.8798799,0.1295130
4.9299299,0.1799119
4.9799800,0.2482933
5.0300300,0.3271367
5.0800801,0.4072684
5.1301301,0.4775296
5.1801802,0.5290274
5.2302302,0.5566882
5.2802803,0.5569047
5.3303303,0.5252957
5.3803804,0.4612277
5.4304304,0.3672293
5.4804805,0.2483165
5.5305305,0.1123595
5.5805806,-0.0301549
5.6306306,-0.1659290
5.6806807,-0.2800743
5.7307307,-0.3590930
5.7807808,-0.3968705
5.8308308,-0.4006931
5.8808809,-0.3809470
5.9309309,-0.3454175
5.9809810,-0.2974652
6.0310310,-0.2383734
6.0810811,-0.1658732
6.1311311,-0.0746397
6.1811812,0.0311747
6.2312312,0.1361562
6.2812813,0.2300894
6.3313313,0.3102409
6.3813814,0.3716870
6.4314314,0.4051716
6.4814815,0.4053929
6.5315315,0.3780893
6.5815816,0.3300529
6.6316316,0.2713820
6.6816817,0.2075940
6.7317317,0.1398235
6.7817818,0.0699027
6.8318318,0.0007146
6.8818819,-0.0682449
6.9319319,-0.1380226
6.9819820,-0.2062721
7.0320320,-0.2673769
7.0820821,-0.3150993
7.1321321,-0.3426676
7.1821822,-0.3483285
7.2322322,-0.3356829
7.2822823,-0.3082695
7.3323323,-0.2675353
7.3823824,-0.2183028
7.4324324,-0.1656485
7.4824825,-0.1121092
7.5325325,-0.0577416
7.5825826,-0.0017795
7.6326326,0.0568929
7.6826827,0.1160593
7.7327327,0.1699051
7.7827828,0.2109153
7.8328328,0.2286832
7.8828829,0.2128815
7.9329329,0.1564861
7.9829830,0.0598205
8.0330330,-0.0678081
8.0830831,-0.2069273
8.1331331,-0.3325440
8.1831832,-0.4241765
8.2332332,-0.4693258
8.2832833,-0.4606831
8.3333333,-0.4022175
8.3833834,-0.3053549
8.4334334,-0.1759558
8.4834835,-0.0134456
8.5335335,0.1742319
8.5835836,0.3716730
8.6336336,0.5642430
8.6836837,0.7357737
8.7337337,0.8658497
8.7837838,0.9359650
8.8338338,0.9397833
8.8838839,0.8747869
8.9339339,0.7432134
8.9839840,0.5538489
9.0340340,0.3240231
9.0840841,0.0701249
9.1341341,-0.1852239
9.1841842,-0.4123011
9.2342342,-0.5800518
9.2842843,-0.6717440
9.3343343,-0.6874760
9.3843844,-0.6332792
9.4344344,-0.5119612
9.4844845,-0.3273937
9.5345345,-0.0946852
9.5845846,0.1668383
9.6346346,0.4364682
9.6846847,0.6876572
9.7347347,0.8900328
9.7847848,1.0239467
9.8348348,1.0875485
9.8848849,1.0839612
9.9349349,1.0167478
9.9849850,0.8926723
10.0350350,0.7258505
10.0850851,0.5269664
10.1351351,0.3104440
10.1851852,0.0979234
10.2352352,-0.0840124
10.2852853,-0.2189002
10.3353353,-0.3046809
10.3853854,-0.3416566
10.4354354,-0.3336248
10.4854855,-0.2891363
10.5355355,-0.2192902
10.5855856,-0.1288062
10.6356356,-0.0258536
10.6856857,0.0725438
10.7357357,0.1448824
10.7857858,0.1826322
10.8358358,0.1924015
10.8858859,0.1809541
10.9359359,0.1538138
10.9859860,0.1172960
11.0360360,0.0784129
11.0860861,0.0355304
11.1361361,-0.0133005
11.1861862,-0.0619579
11.2362362,-0.0990163
11.2862863,-0.1209976
11.3363363,-0.1304056
11.3863864,-0.1295125
11.4364364,-0.1225997
11.4864865,-0.1167445
11.5365365,-0.1165074
11.5865866,-0.1170409
11.6366366,-0.1157684
11.6866867,-0.1152176
11.7367367,-0.1212617
11.7867868,-0.1347617
11.8368368,-0.1532364
11.8868869,-0.1761696
11.9369369,-0.2010518
11.9869870,-0.2228605
12.0370370,-0.2380827
12.0870871,-0.2486888
12.1371371,-0.2556373
12.1871872,-0.2570408
12.2372372,-0.2502832
12.2872873,-0.2368232
12.3373373,-0.2187943
12.3873874,-0.1977929
12.4374374,-0.1753623
12.4874875,-0.1531664
12.5375375,-0.1314998
12.5875876,-0.1092220
12.6376376,-0.0839142
12.6876877,-0.0542063
12.7377377,-0.0199808
12.7877878,0.0182979
12.8378378,0.0582099
12.8878879,0.0964001
12.9379379,0.1310850
12.9879880,0.1619715
13.0380380,0.1882929
13.0880881,0.2094142
13.1381381,0.2248025
13.1881882,0.2320196
13.2382382,0.2274368
13.2882883,0.2092657
13.3383383,0.1787197
13.3883884,0.1368800
13.4384384,0.0839727
13.4884885,0.0210562
13.5385385,-0.0472567
13.5885886,-0.1151433
13.6386386,-0.1768863
13.6886887,-0.2268196
13.7387387,-0.2598208
13.7887888,-0.2719642
13.8388388,-0.2602599
13.8888889,-0.2243770
13.9389389,-0.1651038
13.9889890,-0.0853795
14.0390390,0.0089896
14.0890891,0.1102036
14.1391391,0.2081881
14.1891892,0.2931352
14.2392392,0.3556984
14.2892893,0.3887997
14.3393393,0.3908820
14.3893894,0.3625096
14.4394394,0.3052069
14.4894895,0.2219352
14.5395395,0.1184418
14.5895896,0.0010155
14.6396396,-0.1228204
14.6896897,-0.2414448
14.7397397,-0.3421695
14.7897898,-0.4174425
14.8398398,-0.4655115
14.8898899,-0.4856805
14.9399399,-0.4774857
14.9899900,-0.4422526
15.0400400,-0.3848125
15.0900901,-0.3106939
15.1401401,-0.2260377
15.1901902,-0.1397100
15.2402402,-0.0613720
15.2902903,0.0035115
15.3403403,0.0549159
15.3903904,0.0938161
15.4404404,0.1207961
15.4904905,0.1369964
15.5405405,0.1450535
15.5905906,0.1455563
15.6406406,0.1399194
15.6906907,0.1321620
15.7407407,0.1277761
15.7907908,0.1288566
15.8408408,0.1330052
15.8908909,0.1390249
15.9409409,0.1443710
15.9909910,0.1462442
16.0410410,0.1427546
16.0910911,0.1353496
16.1411411,0.1253830
16.1911912,0.1120783
16.2412412,0.0932979
16.2912913,0.0684495
16.3413413,0.0373037
16.3913914,-0.0004232
16.4414414,-0.0417732
16.4914915,-0.0819937
16.5415415,-0.1180909
16.5915916,-0.1494234
16.6416416,-0.1747053
16.6916917,-0.1916695
16.7417417,-0.1988014
16.7917918,-0.1971476
16.8418418,-0.1886736
16.8918919,-0.1763871
16.9419419,-0.1631133
16.9919920,-0.1510831
17.0420420,-0.1403173
17.0920921,-0.1275908
17.1421421,-0.1098316
17.1921922,-0.0873873
17.2422422,-0.0625678
17.2922923,-0.0366053
17.3423423,-0.0107018
17.3923924,0.0123219
17.4424424,0.0309497
17.4924925,0.0452539
17.5425425,0.0558083
17.5925926,0.0622736
17.6426426,0.0650851
17.6926927,0.0639430
17.7427427,0.0582204
17.7927928,0.0478940
17.8428428,0.0344030
17.8928929,0.0192668
17.9429429,0.0035364
17.9929930,-0.0119481
18.0430430,-0.0268136
18.0930931,-0.0425522
18.1431431,-0.0598226
18.1931932,-0.0780819
18.2432432,-0.0958876
18.2932933,-0.1117365
18.3433433,-0.1234865
18.3933934,-0.1285657
18.4434434,-0.1255091
18.4934935,-0.1142007
18.5435435,-0.0958147
18.5935936,-0.0726351
18.6436436,-0.0476824
18.6936937,-0.0231789
18.7437437,-0.0004237
18.7937938,0.0199110
18.8438438,0.0377701
18.8938939,0.0536357
18.9439439,0.0661868
18.9939940,0.0735801
19.0440440,0.0755487
19.0940941,0.0735607
19.1441441,0.0685466
19.1941942,0.0622388
19.2442442,0.0562011
19.2942943,0.0508173
19.3443443,0.0442332
19.3943944,0.0349224
19.4444444,0.0237567
19.4944945,0.0124728
19.5445445,0.0018511
19.5945946,-0.0072746
19.6446446,-0.0133390
19.6946947,-0.0157878
19.7447447,-0.0149520
19.7947948,-0.0112808
19.8448448,-0.0045254
19.8948949,0.0046713
19.9449449,0.0155599
19.9949950,0.0272929
20.0450450,0.0390553
20.0950951,0.0496162
20.1451451,0.0575414
20.1951952,0.0613117
20.2452452,0.0593400
20.2952953,0.0507835
20.3453453,0.0362236
20.3953954,0.0162930
20.4454454,-0.0090527
20.4954955,-0.0391018
20.5455455,-0.0717845
20.5955956,-0.1051424
20.6456456,-0.1371560
20.6956957,-0.1661925
20.7457457,-0.1905949
20.7957958,-0.2082596
20.8458458,-0.2166854
20.8958959,-0.2144301
20.9459459,-0.2014367
20.9959960,-0.1784500
21.0460460,-0.1468729
21.0960961,-0.1092610
21.1461461,-0.0684907
21.1961962,-0.0274662
21.2462462,0.0110892
21.2962963,0.0445634
21.3463463,0.0706900
21.3963964,0.0881077
21.4464464,0.0961258
21.4964965,0.0946208
21.5465465,0.0848477
21.5965966,0.0694952
21.6466466,0.0507102
21.6966967,0.0314114
21.7467467,0.0136476
21.7967968,-0.0014424
21.8468468,-0.0135845
21.8968969,-0.0237265
21.9469469,-0.0324990
21.9969970,-0.0405564
22.0470470,-0.0480880
22.0970971,-0.0542672
22.1471471,-0.0585120
22.1971972,-0.0615908
22.2472472,-0.0645790
22.2972973,-0.0677920
22.3473473,-0.0709770
22.3973974,-0.0737439
22.4474474,-0.0751879
22.4974975,-0.0742748
22.5475475,-0.0708113
22.5975976,-0.0663913
22.6476476,-0.0621174
22.6976977,-0.0571564
22.7477477,-0.0509999
22.7977978,-0.0447966
22.8478478,-0.0400187
22.8978979,-0.0374246
22.9479479,-0.0374556
22.9979980,-0.0402117
23.0480480,-0.0457027
23.0980981,-0.0532963
23.1481481,-0.0611945
23.1981982,-0.0679268
23.2482482,-0.0720162
23.2982983,-0.0725162
23.3483483,-0.0694172
23.3983984,-0.0625210
23.4484484,-0.0508641
23.4984985,-0.0341219
23.5485485,-0.0137051
23.5985986,0.0077292
23.6486486,0.0276071
23.6986987,0.0443682
23.7487487,0.0570905
23.7987988,0.0656932
23.8488488,0.0719533
23.8988989,0.0784882
23.9489489,0.0863343
23.9989990,0.0958442
24.0490490,0.1056574
24.0990991,0.1118760
24.1491491,0.1111132
24.1991992,0.1033880
24.2492492,0.0898026
24.2992993,0.0707171
24.3493493,0.0464970
24.3993994,0.0193029
24.4494494,-0.0097426
24.4994995,-0.0400083
24.5495495,-0.0709649
24.5995996,-0.1014003
24.6496496,-0.1301938
24.6996997,-0.1552980
24.7497497,-0.1745778
24.7997998,-0.1861304
24.8498498,-0.1888897
24.8998999,-0.1821215
24.9499499,-0.1651418
25.0000000,-0.1387867

